Low-Latency Short-Packet Transmissions: Fixed Length or HARQ?

We study short-packet communications, subject to latency and reliability constraints, under the premises of limited frequency diversity and no time diversity. The question addressed is whether, and when, hybrid automatic repeat request (HARQ) outperforms fixed-blocklength schemes with no feedback (FBL-NF) in such a setting. We derive an achievability bound for HARQ, under the assumption of a limited number of transmissions. The bound relies on pilot-assisted transmission to estimate the fading channel and scaled nearest-neighbor decoding at the receiver. We compare our achievability bound for HARQ to stateof-the-art achievability bounds for FBL-NF communications and show that for a given latency, reliability, number of information bits, and number of diversity branches, HARQ may significantly outperform FBL-NF. For example, for an average latency of 1 ms, a target error probability of 10^-3, 30 information bits, and 3 diversity branches, the gain in energy per bit is about 4 dB.

==> Data/F_CDF_L2_SNR_-2.csv <==
0,0,0.59646,0
0.4284,0.6698,0.59646,0.066667
0.8568,0.94623,0.59646,0.13333
1.2852,0.99274,0.59646,0.2
1.7136,0.99908,0.59646,0.26667
2.142,0.99988,0.59646,0.33333
2.5704,0.99999,0.59646,0.4
2.9988,1,0.59646,0.46667
3.4272,1,0.59646,0.53333
3.8556,1,0.59646,0.6
4.284,1,0.59646,0.66667
4.7124,1,0.59646,0.73333
5.1408,1,0.59646,0.8
5.5692,1,0.59646,0.86667
5.9976,1,0.59646,0.93333
6.426,1,0.59646,1


==> Data/F_CDF_L2_SNR_-5.csv <==
0,0,0.88876,0
0.4284,0.344,0.88876,0.066667
0.8568,0.72727,0.88876,0.13333
1.2852,0.90299,0.88876,0.2
1.7136,0.96736,0.88876,0.26667
2.142,0.98919,0.88876,0.33333
2.5704,0.99644,0.88876,0.4
2.9988,0.99881,0.88876,0.46667
3.4272,0.9996,0.88876,0.53333
3.8556,0.99984,0.88876,0.6
4.284,0.99994,0.88876,0.66667
4.7124,0.99998,0.88876,0.73333
5.1408,0.99999,0.88876,0.8
5.5692,1,0.88876,0.86667
5.9976,1,0.88876,0.93333
6.426,1,0.88876,1


==> Data/F_EbN0_vs_ell_L_1.csv <==
0.5874,11.183
0.60703,10.826
0.62968,10.485
0.65635,10.165
0.68496,9.8506
0.7144,9.5333
0.79041,8.9724
0.88854,8.4807
0.9482,8.2629
1.0901,7.8686
1.1802,7.7133
1.2825,7.5744
1.4022,7.462
1.5444,7.3815
1.7038,7.3081
1.8898,7.2581
2.3519,7.2081
2.6477,7.2227
3.0279,7.3053
3.945,7.9544
4.3373,8.3661
4.8219,9.3261
5.5903,10.968
7.1813,15.556
8.1237,19.091
8.5571,20.817
9.2804,23.67
10.046,27.014
10.802,30.829
10.767,30.815
10.684,30.781
10.527,30.717
1.9053,23.293
0.94919,20.267
0.87676,19.923
0.5127,17.593
0.48342,17.337
0.47163,17.23
0.46347,17.154
0.46082,17.129
0.45881,17.11
0.46281,16.648
0.47109,15.725
0.47791,15.287
0.48437,14.846
0.49064,14.402
0.49725,13.96
0.50597,13.535
0.51584,13.119
0.53843,12.305
0.55348,11.925
0.5695,11.549
0.5874,11.183


==> Data/F_EbN0_vs_ell_L_10.csv <==
0.42849,23.813
0.42845,15.813
0.42849,14.313
0.42856,13.814
0.42872,13.316
0.42934,12.822
0.43027,12.331
0.43185,11.847
0.43504,11.379
0.44009,10.929
0.44925,10.519
0.46296,10.149
0.48342,9.8372
0.51269,9.5925
1.2852,9.5925


==> Data/F_EbN0_vs_ell_L_2.csv <==
0.47187,8.7322
0.48122,8.3173
0.49231,7.9163
0.50538,7.5301
0.52117,7.1637
0.53896,6.8095
0.56014,6.4769
0.58552,6.1693
0.61441,5.8785
0.64856,5.6134
0.68677,5.362
0.73281,5.1438
0.78587,4.9474
0.84625,4.7689
0.91694,4.6173
0.99901,4.4896
1.0948,4.3874
1.2101,4.322
1.2735,4.2939
1.491,4.2288
1.5764,4.2206
1.6712,4.2241
1.7774,4.2417
1.9132,4.3114
2.1358,4.5395
2.5297,5.2746
2.6354,5.7024
2.7959,6.4592
3.0205,7.5447
3.2035,8.5502
3.4161,9.8292
3.5718,11.023
3.6604,11.629
3.8072,12.8
3.9516,13.962
4.0113,14.527
4.0772,15.098
4.1433,15.667
4.2074,16.234
4.413,17.941
4.477,18.504
4.5407,19.065
4.6108,19.632
4.6728,20.19
4.8086,21.314
4.942,22.433
4.9991,22.983
5.0617,23.537
5.4377,27.348


==> Data/F_EbN0_vs_ell_L_3.csv <==
0.4291,14.08
0.42933,13.583
0.4297,13.086
0.43016,12.591
0.43083,12.098
0.43181,11.608
0.43291,11.119
0.43455,10.635
0.43667,10.156
0.43937,9.6831
0.44305,9.2193
0.44769,8.7646
0.45392,8.3247
0.46158,7.8973
0.47118,7.4867
0.48336,7.0975
0.49875,6.7337
0.51774,6.3959
0.53971,6.0764
0.56725,5.7926
0.6001,5.5371
0.6389,5.3092
0.68523,5.1132
0.73956,4.9446
0.80416,4.8083
0.88156,4.7074
0.92445,4.6637
1.0182,4.5833
1.0688,4.5437
1.1266,4.5227
1.1906,4.5124
1.263,4.5189
1.3581,4.5842
1.5026,4.7734
1.6456,5.1681
1.6579,5.2004
1.7485,5.4314
1.8167,5.8478
1.8595,6.1988
1.9242,6.5974
1.966,6.9407
2.0266,7.3224
2.0748,7.6747
2.1252,8.0289
2.1546,8.3385
2.2086,8.696
2.2676,9.3106
2.3409,9.9486
2.3919,10.542
2.453,11.152
2.5056,11.744
2.5586,12.335
2.6099,12.921
2.6585,13.501
2.7014,14.071
2.7498,14.648
2.7929,15.215
2.8266,15.768
2.8764,16.343
2.9175,16.905
2.9599,17.468
3.0142,18.047
3.0502,18.598
3.1058,19.177
3.1411,19.726
3.1826,20.283
3.2314,20.849
3.2748,21.407
3.3139,21.958
3.3657,22.526
3.4019,23.072
3.4448,23.626
3.5344,25.238
3.6102,25.83
3.6376,26.363
3.6562,26.885
3.7212,27.962
3.6474,27.875
3.588,27.303
3.6054,26.824
3.5176,25.717
0.86125,21.606
0.86329,21.116
0.8656,20.628
0.43552,18.645
0.42935,18.583


==> Data/F_EbN0_vs_ell_L_4.csv <==
0.42854,15.824
0.42845,14.823
0.42851,13.824
0.42868,12.826
0.42904,11.829
0.43017,10.841
0.43222,9.8613
0.4372,8.911
0.44452,7.9831
0.46161,7.1469
0.49203,6.4242
0.53961,5.825
0.62299,5.449
0.75828,5.3025
2.9988,5.3025

==> Data/F_EbN0_vs_ell_L_5.csv <==
0.4284,18.292
0.4284,17.792
0.4284,17.292
0.4284,16.792
0.4284,16.792
0.4284,16.792
0.4284,16.292
0.4284,15.792
0.42841,15.292
0.42841,14.792
0.42843,14.292
0.42845,13.792
0.42848,13.293
0.42853,12.793
0.42863,12.294
0.42876,11.795
0.429,11.298
0.42938,10.802
0.42999,10.308
0.43095,9.8176
0.4324,9.3322
0.43443,8.8525
0.43769,8.385
0.4425,7.9325
0.44883,7.4941
0.45807,7.0826
0.47076,6.7013
0.48746,6.3527
0.50921,6.0423
0.53694,5.7726
0.5724,5.5503
0.61445,5.3582
0.63873,5.2765
0.66516,5.2026
0.69388,5.1362
0.72534,5.0788
0.76069,5.0354
0.8002,5.0053
0.8451,4.9924
0.90721,5.0504
0.99251,5.1907
1.0768,5.5446
1.0813,5.5626
1.1215,5.7214
1.1787,6.1873
1.2041,6.5298
1.242,6.9144
1.2585,7.222
1.2946,7.5948
1.3243,7.9432
1.354,8.2894
1.373,8.6001
1.4049,8.9499
1.4464,9.5761
1.4856,10.192
1.521,10.795
1.5537,11.387
1.589,11.984
1.6209,12.571
1.6479,13.143
1.678,13.721
1.7089,14.3
1.733,14.861
1.7591,15.426
1.7876,15.996
1.8098,16.55
1.8358,17.112
1.8665,17.684
1.8921,18.243
1.9177,18.801
1.9436,19.359
1.971,19.92
1.9966,20.476
2.0225,21.032
2.0538,21.599
2.0769,22.147
2.1084,22.713
2.144,23.286
2.1609,23.82
2.2145,25.426
2.2348,25.966
2.2474,26.49
2.2614,27.017
2.2501,27.495
2.2969,28.085
2.2889,28.07
2.2685,28.031
2.2278,27.452


==> Data/F_EbN0_vs_ell_L_6.csv <==
0.4284,15.084
0.4284,14.584
0.42841,14.084
0.42842,13.584
0.42844,13.084
0.42845,12.584
0.42849,12.085
0.42858,11.585
0.42875,11.087
0.42903,10.59
0.42946,10.094
0.4302,9.6018
0.43147,9.1146
0.43343,8.6344
0.43638,8.1638
0.44101,7.7096
0.44791,7.277
0.45814,6.8752
0.47203,6.5048
0.49116,6.1774
0.51598,5.8915
0.54842,5.6563
0.56739,5.5539
0.58866,5.4638
0.61219,5.384
0.6382,5.3147
0.66726,5.2581
0.70052,5.2194
0.73796,5.1954
0.7947,5.2672
0.86211,5.3708
0.93318,5.7148
0.93805,5.7374
0.97195,5.8916
1.0105,6.3104
1.0394,6.6831
1.0645,7.0365
1.0852,7.3701
1.1152,7.7388
1.1394,8.082
1.1645,8.4264
1.1795,8.7321
1.2062,9.0795
1.236,9.6854
1.2775,10.329
1.3028,10.914
1.3305,11.505
1.3573,12.092
1.3897,12.694
1.4119,13.263
1.4342,13.831
1.4565,14.398
1.4833,14.977
1.5013,15.53
1.5207,16.086
1.5463,16.658
1.5628,17.204
1.5893,17.777
1.6128,18.341
1.6348,18.9
1.6614,19.47
1.6833,20.027
1.7046,20.581
1.7274,21.139
1.7486,21.692
1.7662,22.235
1.7843,22.78
1.7982,23.313
1.8135,23.85
1.8278,24.384
1.8661,25.475
1.8656,25.973
1.9187,26.595
1.961,27.69
1.9792,28.23
1.8744,27.494
1.8752,26.996
1.8988,26.55
1.838,25.909
1.8111,25.345
1.8205,24.367
1.7596,23.719
0.4331,21.631
0.4284,21.584
0.4284,21.084
0.4284,20.584
0.4284,20.084


==> Data/F_Rate_vs_ell_L_1_SNR_-2.csv <==
7.1985,0.19055
7.1777,0.19075
7.1568,0.19085
7.136,0.19092
7.1153,0.19096
7.0945,0.191
7.0528,0.19107
7.0115,0.19106
6.9908,0.19106
6.97,0.19105
6.9492,0.19105
6.9077,0.19101
6.8868,0.19099
6.8662,0.19096
6.8454,0.19093
6.8247,0.1909
6.8041,0.19087
6.7835,0.19083
6.7627,0.1908
6.7421,0.19076
6.7214,0.19072
6.7005,0.19068
6.6796,0.19065
6.6384,0.19057
6.6177,0.19053
6.597,0.19049
6.5761,0.19045
6.5346,0.19037
6.5137,0.19033
6.4928,0.19029
6.4721,0.19024
6.4513,0.19019
6.4306,0.19015
6.4098,0.19011
6.389,0.19006
6.3477,0.18995
6.3269,0.1899
6.3061,0.18985
6.2854,0.1898
6.2646,0.18975
6.2229,0.18965
6.2022,0.18959
6.1814,0.18954
6.1607,0.18948
6.1401,0.18942
6.1194,0.18937
6.0985,0.18932
6.0569,0.18921
6.036,0.18916
6.0153,0.1891
5.9947,0.18903
5.9533,0.18891
5.9326,0.18885
5.9118,0.18879
5.891,0.18873
5.8702,0.18867
5.8494,0.18861
5.8082,0.18847
5.7874,0.18841
5.7667,0.18835
5.7458,0.18828
5.7252,0.18821
5.7044,0.18815
5.6837,0.18808
5.663,0.18801
5.6423,0.18794
5.6216,0.18787
5.6008,0.1878
5.5802,0.18773
5.5595,0.18765
5.5388,0.18758
5.5179,0.18752
5.497,0.18745
5.4763,0.18738
5.4348,0.18723
5.4141,0.18715
5.3933,0.18708
5.3726,0.187
5.3518,0.18693
5.3309,0.18686
5.31,0.18678
5.2891,0.18671
5.2682,0.18664
5.2264,0.18649
5.2058,0.1864
5.185,0.18632
5.1642,0.18624
5.1433,0.18616
5.1018,0.186
5.0809,0.18592
5.0603,0.18582
5.0396,0.18574
4.998,0.18557
4.9771,0.18548
4.9359,0.18529
4.9152,0.1852
4.8945,0.18511
4.8738,0.18501
4.8531,0.18492
4.8325,0.18482
4.8118,0.18472
4.7911,0.18462
4.7705,0.18452
4.7289,0.18433
4.7079,0.18424
4.6664,0.18404
4.6247,0.18384
4.6039,0.18374
4.583,0.18364
4.5413,0.18344
4.4997,0.18323
4.4789,0.18312
4.458,0.18301
4.4372,0.1829
4.4165,0.18279
4.3957,0.18268
4.3748,0.18257
4.3542,0.18245
4.3335,0.18233
4.2921,0.18209
4.2714,0.18197
4.2509,0.18184
4.2302,0.18171
4.1887,0.18146
4.1679,0.18134
4.1262,0.18109
4.1052,0.18097
4.0844,0.18084
4.0638,0.1807
4.0431,0.18057
4.0222,0.18043
4.0015,0.1803
3.9808,0.18015
3.9601,0.18001
3.9394,0.17987
3.9187,0.17973
3.8979,0.17958
3.8565,0.17928
3.8359,0.17913
3.8151,0.17898
3.7943,0.17883
3.7735,0.17868
3.7528,0.17852
3.7112,0.17821
3.6489,0.17772
3.628,0.17756
3.6071,0.1774
3.5862,0.17724
3.5654,0.17707
3.5446,0.1769
3.5238,0.17672
3.503,0.17655
3.4615,0.17619
3.4406,0.17601
3.4197,0.17583
3.399,0.17564
3.3575,0.17525
3.3366,0.17506
3.3159,0.17486
3.2951,0.17466
3.2744,0.17445
3.2537,0.17425
3.2329,0.17404
3.2121,0.17383
3.1913,0.17362
3.1706,0.1734
3.1291,0.17296
3.1083,0.17273
3.0876,0.1725
3.0669,0.17226
3.0462,0.17203
3.0046,0.17155
2.9629,0.17107
2.9213,0.17056
2.9006,0.1703
2.8589,0.16979
2.8381,0.16951
2.7967,0.16895
2.7761,0.16866
2.7554,0.16838
2.7136,0.1678
2.6927,0.16751
2.6718,0.16722
2.651,0.16691
2.6301,0.1666
2.6094,0.16628
2.5679,0.16562
2.5472,0.16528
2.5266,0.16494
2.5059,0.16458
2.4852,0.16423
2.4438,0.1635
2.4024,0.16274
2.3815,0.16237
2.3399,0.16159
2.319,0.16119
2.2983,0.16078
2.2569,0.15992
2.2361,0.15949
2.2155,0.15904
2.1948,0.15858
2.1741,0.15811
2.1534,0.15765
2.1325,0.15717
2.1117,0.15669
2.0911,0.15618
2.0705,0.15566
2.05,0.15513
2.0293,0.15459
2.0088,0.15403
1.9882,0.15347
1.9471,0.1523
1.9266,0.15169
1.9061,0.15107
1.8855,0.15045
1.8649,0.14981
1.8441,0.14917
1.8233,0.14852
1.8023,0.14786
1.7813,0.1472
1.7604,0.14651
1.7395,0.14581
1.7184,0.1451
1.6976,0.14434
1.6768,0.14358
1.6557,0.14281
1.6347,0.14202
1.6137,0.14121
1.5925,0.1404
1.5714,0.13955
1.5503,0.13868
1.5292,0.13779
1.4869,0.13594
1.4657,0.13497
1.4446,0.13397
1.4235,0.13295
1.4024,0.13188
1.3814,0.13078
1.3601,0.12967
1.339,0.12851
1.318,0.1273
1.297,0.12605
1.2761,0.12476
1.2552,0.12341
1.2345,0.12201
1.2138,0.12055
1.1932,0.11903
1.1725,0.11748
1.152,0.11584
1.1316,0.11413
1.1115,0.11234
1.091,0.11052
1.0709,0.10858
1.0509,0.10656
1.031,0.10446
1.0114,0.10224
0.99195,0.099916
0.97248,0.097503
0.95315,0.094978
0.93382,0.092348
0.9148,0.089576
0.8961,0.086655
0.87725,0.083626
0.85868,0.080435
0.84033,0.077084
0.82203,0.073579
0.46541,9.2174e-06
0.46711,9.1838e-06
0.47355,9.0589e-06
0.48515,8.8423e-06
0.53883,7.9615e-06


==> Data/F_Rate_vs_ell_L_1_SNR_-4.csv <==
6.0485,0.12338
6.0178,0.12337
5.9562,0.12333
5.9255,0.1233
5.8019,0.12316
5.7711,0.12311
5.6786,0.12293
5.6167,0.1228
5.5551,0.12266
5.4932,0.1225
5.4623,0.12243
5.4315,0.12234
5.4007,0.12226
5.3082,0.122
5.2773,0.12192
5.1844,0.12165
5.0916,0.12137
4.9988,0.12106
4.9369,0.12085
4.8752,0.12063
4.8444,0.12051
4.7828,0.12028
4.7518,0.12016
4.6899,0.11993
4.659,0.1198
4.628,0.11968
4.597,0.11956
4.5349,0.11931
4.5038,0.11918
4.4422,0.11891
4.3495,0.11849
4.3187,0.11834
4.1954,0.11773
4.1024,0.11726
4.0715,0.1171
4.0406,0.11693
3.917,0.11624
3.8862,0.11606
3.8553,0.11588
3.8244,0.11569
3.7936,0.1155
3.7626,0.11531
3.7006,0.11492
3.6695,0.11473
3.6075,0.11432
3.5456,0.1139
3.5147,0.11368
3.4838,0.11345
3.4528,0.11323
3.3604,0.11251
3.3296,0.11227
3.2988,0.11201
3.2678,0.11176
3.2369,0.1115
3.206,0.11124
3.1749,0.11098
3.0819,0.11015
2.9892,0.10926
2.8964,0.10831
2.8657,0.10798
2.804,0.10729
2.7731,0.10694
2.742,0.10658
2.7111,0.10622
2.6801,0.10584
2.6495,0.10545
2.557,0.10422
2.5261,0.1038
2.4645,0.10291
2.4337,0.10245
2.4027,0.10198
2.3719,0.1015
2.341,0.10101
2.31,0.10051
2.279,0.099986
2.248,0.09946
2.217,0.098913
2.1859,0.098354
2.1549,0.097781
2.1239,0.097186
2.062,0.095942
2.0311,0.095288
1.9999,0.094628
1.9688,0.093944
1.9378,0.093232
1.9069,0.092488
1.876,0.091726
1.8449,0.090945
1.8137,0.090144
1.7826,0.089307
1.7515,0.088444
1.7206,0.087539
1.6589,0.085618
1.6279,0.084614
1.597,0.083562
1.5661,0.082468
1.5353,0.081327
1.5047,0.080132
1.4739,0.078895
1.4433,0.077593
1.4127,0.076232
1.3822,0.074813
1.3517,0.073325
1.3212,0.071766
1.2911,0.07012
1.261,0.068389
1.2306,0.066588
1.2006,0.064676
1.1706,0.062667
1.1409,0.060538
1.1114,0.058284
1.0823,0.055882
1.0535,0.05334
1.0245,0.050659
0.99593,0.047803
0.5204,2.2389e-05
0.52097,2.2364e-05
0.52796,2.2068e-05
0.54778,2.127e-05


==> Data/F_Rate_vs_ell_L_1_SNR_2.csv <==
0.46674,9.1911e-06
0.4716,2.4706e-05
0.47665,6.629e-05
0.48167,0.0001772
0.48674,0.00046876
0.49195,0.0012073
0.49719,0.0029257
0.50254,0.0063229
0.50784,0.011676
0.5133,0.018467
0.51881,0.025949
0.52441,0.033629
0.53018,0.041273
0.53601,0.048801
0.54189,0.05618
0.54799,0.063383
0.55406,0.070434
0.56015,0.07733
0.56637,0.084059
0.5726,0.090639
0.57902,0.097047
0.58545,0.10331
0.592,0.10942
0.59861,0.11538
0.60534,0.12119
0.61214,0.12685
0.61909,0.13236
0.62607,0.13774
0.63323,0.14296
0.64048,0.14805
0.64776,0.15301
0.65518,0.15783
0.6627,0.16251
0.67028,0.16708
0.67799,0.17151
0.68574,0.17583
0.69356,0.18003
0.70153,0.18411
0.70967,0.18804
0.71772,0.19191
0.72603,0.19563
0.73449,0.19922
0.74307,0.2027
0.7517,0.20608
0.76042,0.20936
0.76923,0.21254
0.77815,0.21562
0.78722,0.21859
0.79639,0.22146
0.8056,0.22426
0.81514,0.2269
0.82464,0.22949
0.83432,0.23197
0.84419,0.23434
0.85394,0.23669
0.8638,0.23896
0.87378,0.24114
0.88398,0.24322
0.8942,0.24523
0.90461,0.24716
0.91513,0.24901
0.9257,0.2508
0.93655,0.25248
0.94745,0.2541
0.95846,0.25566
0.96949,0.25718
0.98063,0.25864
0.99214,0.25996
1.0036,0.26126
1.0153,0.26249
1.0268,0.26371
1.0386,0.26485
1.0505,0.26594
1.0626,0.26695
1.0747,0.26795
1.0867,0.26894
1.0989,0.26985
1.1114,0.27068
1.1239,0.27148
1.1367,0.27222
1.1493,0.27296
1.162,0.27367
1.1746,0.2744
1.1873,0.27507
1.2001,0.2757
1.2128,0.27636
1.2257,0.27696
1.2384,0.27758
1.2514,0.27812
1.2658,0.27835
1.2748,0.27977
1.2838,0.28113
1.2929,0.28247
1.3021,0.28378
1.3113,0.28506
1.3206,0.2863
1.3299,0.28752
1.3394,0.2887
1.3487,0.28988
1.3581,0.29104
1.3675,0.29218
1.377,0.29328
1.3864,0.29438
1.396,0.29543
1.4057,0.29645
1.4155,0.29742
1.4252,0.29843
1.435,0.29938
1.4447,0.30032
1.4546,0.30123
1.4645,0.30213
1.4743,0.30304
1.4843,0.30389
1.4942,0.30474
1.5043,0.30555
1.5144,0.30635
1.5245,0.30713
1.5348,0.30788
1.545,0.30862
1.5551,0.30936
1.5654,0.31008
1.5756,0.3108
1.5858,0.31151
1.5961,0.31217
1.6066,0.31281
1.617,0.31346
1.6274,0.31408
1.638,0.31467
1.6485,0.31527
1.6592,0.31584
1.6697,0.31641
1.6802,0.31699
1.6908,0.31755
1.7015,0.31808
1.7123,0.31857
1.7229,0.3191
1.7335,0.31963
1.7442,0.32013
1.7549,0.32062
1.7655,0.32113
1.7761,0.32161
1.7867,0.32211
1.7974,0.32258
1.808,0.32306
1.8188,0.32351
1.8296,0.32395
1.8404,0.32438
1.8511,0.32482
1.8618,0.32526
1.8725,0.3257
1.8832,0.32612
1.894,0.32653
1.9048,0.32693
1.9156,0.32733
1.9264,0.32772
1.9371,0.32813
1.9478,0.32853
1.9588,0.32888
1.9695,0.32927
1.9801,0.32967
1.9907,0.33007
2.0015,0.33043
2.0122,0.33082
2.0228,0.33121
2.0333,0.33161
2.0437,0.33202
2.0542,0.33241
2.0646,0.33281
2.0752,0.33318
2.0856,0.33357
2.0962,0.33394
2.1065,0.33433
2.117,0.3347
2.1274,0.33509
2.1378,0.33546
2.1483,0.33583
2.1586,0.33621
2.1689,0.3366
2.1793,0.33696
2.1896,0.33733
2.2,0.3377
2.2102,0.33807
2.2206,0.33842
2.2309,0.33878
2.2414,0.33912
2.2518,0.33945
2.2621,0.3398
2.2724,0.34015
2.2828,0.34047
2.2932,0.3408
2.3037,0.34112
2.3142,0.34142
2.3246,0.34174
2.3351,0.34205
2.3455,0.34236
2.3561,0.34265
2.3666,0.34294
2.3769,0.34325
2.3875,0.34353
2.398,0.34382
2.4085,0.3441
2.4191,0.34436
2.4297,0.34463
2.4401,0.34491
2.4506,0.34519
2.4612,0.34545
2.4717,0.34572
2.4822,0.34599
2.4928,0.34623
2.5033,0.3465
2.5138,0.34675
2.5245,0.34699
2.5351,0.34722
2.5457,0.34748
2.5562,0.34772
2.5668,0.34796
2.5774,0.34819
2.5881,0.34841
2.5986,0.34865
2.6092,0.34888
2.6198,0.3491
2.6305,0.34933
2.6409,0.34957
2.6514,0.3498
2.662,0.35003
2.6725,0.35026
2.6831,0.35047
2.6936,0.3507
2.7042,0.35092
2.7147,0.35113
2.7251,0.35136
2.7357,0.35158
2.7462,0.3518
2.7567,0.35201
2.7673,0.35221
2.7779,0.35242
2.7884,0.35263
2.799,0.35283
2.8095,0.35303
2.8201,0.35323
2.8306,0.35344
2.8411,0.35364
2.8515,0.35385
2.8621,0.35404
2.8726,0.35424
2.883,0.35445
2.8935,0.35465
2.9041,0.35483
2.9147,0.35502
2.9251,0.35523
2.9355,0.35543
2.9459,0.35562
2.9565,0.35581
2.9669,0.356
2.9774,0.35619
2.988,0.35637
2.9984,0.35656
3.0089,0.35674
3.0196,0.3569
3.0302,0.35707
3.0407,0.35724
3.0513,0.35741
3.0619,0.35758
3.0724,0.35775
3.0829,0.35792
3.0935,0.35809
3.1039,0.35826
3.1145,0.35843
3.125,0.3586
3.1354,0.35877
3.1458,0.35895
3.1563,0.35912
3.1667,0.35929
3.1773,0.35945
3.188,0.35958
3.1986,0.35974
3.2089,0.35992
3.2195,0.36007
3.2299,0.36024
3.2404,0.36039
3.2509,0.36055
3.2614,0.36071
3.2719,0.36086
3.2824,0.36101
3.2929,0.36117
3.3035,0.3613
3.3141,0.36145
3.3247,0.36159
3.3351,0.36174
3.3456,0.36189
3.3562,0.36203
3.3668,0.36216
3.3774,0.3623
3.3878,0.36245
3.3984,0.36258
3.409,0.36271
3.4195,0.36286
3.4301,0.36299
3.4405,0.36314
3.4509,0.36328
3.4614,0.36342
3.4719,0.36356
3.4825,0.36369
3.493,0.36383
3.5035,0.36396
3.514,0.3641
3.5244,0.36423
3.535,0.36436
3.5455,0.36449
3.556,0.36462
3.5666,0.36474
3.5772,0.36486
3.5877,0.36499
3.5983,0.36511
3.6088,0.36523
3.6193,0.36536
3.6297,0.3655
3.6403,0.36561
3.6508,0.36573
3.6613,0.36586
3.6718,0.36598
3.6822,0.36611
3.6927,0.36623
3.7032,0.36635
3.7138,0.36647
3.7243,0.36658
3.7348,0.3667
3.7452,0.36682
3.7557,0.36694
3.7663,0.36705
3.7768,0.36717
3.7873,0.36728
3.7978,0.3674
3.8083,0.36751
3.8188,0.36763
3.8294,0.36773
3.84,0.36783
3.8506,0.36794
3.8611,0.36805
3.8717,0.36815
3.8821,0.36827
3.8925,0.36838
3.9031,0.36848
3.9137,0.36858
3.9243,0.36868
3.9348,0.36879
3.9453,0.36889
3.9561,0.36897
3.9666,0.36908
3.9772,0.36917
3.9876,0.36928
3.9981,0.36939
4.0087,0.36949
4.0191,0.36959
4.0297,0.36968
4.0402,0.36979
4.0507,0.36989
4.0613,0.36998
4.0717,0.37009
4.0822,0.37019
4.0927,0.37029
4.1033,0.37038
4.1137,0.37049
4.1241,0.37059
4.1346,0.37069
4.1451,0.37078
4.1556,0.37088
4.166,0.37098
4.1765,0.37108
4.1869,0.37118
4.1975,0.37127
4.2081,0.37136
4.2186,0.37144
4.2291,0.37154
4.2396,0.37163
4.25,0.37174
4.2605,0.37182
4.2711,0.37191
4.2815,0.37201
4.292,0.37209
4.3026,0.37218
4.3133,0.37225
4.3237,0.37235
4.3342,0.37243
4.3447,0.37252
4.3553,0.3726
4.3657,0.37269
4.3761,0.37279
4.3867,0.37287
4.3972,0.37295
4.4079,0.37302
4.4184,0.37311
4.4289,0.37319
4.4393,0.37329
4.4498,0.37336
4.4603,0.37345
4.4709,0.37353
4.4815,0.3736
4.492,0.37368
4.5024,0.37377
4.5129,0.37386
4.5234,0.37394
4.534,0.374
4.5445,0.37409
4.5551,0.37416
4.5656,0.37424
4.5761,0.37432
4.5864,0.37441
4.597,0.37448
4.6074,0.37456
4.618,0.37464
4.6286,0.37471
4.6391,0.37479
4.6497,0.37485
4.6602,0.37493
4.6708,0.375
4.6812,0.37508
4.6916,0.37516
4.7021,0.37524
4.7127,0.37531
4.7233,0.37538
4.7337,0.37546
4.7441,0.37553
4.7545,0.37562
4.765,0.37569
4.7756,0.37576
4.786,0.37583
4.7965,0.37591
4.8071,0.37597
4.8177,0.37604
4.8281,0.37612
4.8387,0.37618
4.8493,0.37624
4.8596,0.37633
4.8701,0.3764
4.8806,0.37646
4.8911,0.37653
4.9017,0.3766
4.9121,0.37667
4.9226,0.37674
4.9333,0.3768
4.9439,0.37685
4.9544,0.37692
4.965,0.37698
4.9755,0.37705
4.9861,0.37711
4.9965,0.37718
5.0072,0.37724
5.0177,0.3773
5.0282,0.37736
5.0387,0.37743
5.0492,0.37749
5.0597,0.37756
5.0703,0.37762
5.0807,0.37769
5.0912,0.37775
5.1018,0.37781
5.1124,0.37787
5.1229,0.37793
5.1334,0.37799
5.1439,0.37806
5.1545,0.37811
5.1649,0.37818
5.1754,0.37824
5.1859,0.3783
5.1965,0.37836
5.207,0.37842
5.2174,0.37849
5.228,0.37854
5.2385,0.3786
5.249,0.37867
5.2595,0.37872
5.2701,0.37878
5.2807,0.37883
5.2912,0.37889
5.3015,0.37896
5.3119,0.37902
5.3225,0.37908
5.3329,0.37914
5.3433,0.37921
5.3538,0.37927
5.3643,0.37932
5.3748,0.37938
5.3854,0.37943
5.3959,0.37949
5.4064,0.37954
5.4169,0.3796
5.4274,0.37966
5.4379,0.37972
5.4484,0.37977
5.4588,0.37983
5.4694,0.37988
5.4797,0.37995
5.4903,0.38
5.5008,0.38005
5.5113,0.38011
5.5219,0.38015
5.5324,0.38021
5.5429,0.38026
5.5535,0.38031
5.564,0.38037
5.5745,0.38042
5.585,0.38047
5.5956,0.38051
5.6062,0.38056
5.6167,0.38062
5.6272,0.38067
5.6376,0.38073
5.6481,0.38078
5.6586,0.38083
5.6691,0.38088
5.6794,0.38094
5.6898,0.381
5.7003,0.38106
5.7109,0.3811
5.7214,0.38115
5.7318,0.38121
5.7424,0.38125
5.7529,0.38131
5.7634,0.38135
5.7739,0.38141
5.7844,0.38145
5.7951,0.38149
5.8056,0.38154
5.8161,0.38159
5.8267,0.38163
5.8371,0.38169
5.8477,0.38173
5.8583,0.38177
5.8689,0.38181
5.8794,0.38186
5.8899,0.38191
5.9004,0.38195
5.9109,0.382
5.9215,0.38205
5.9319,0.3821
5.9425,0.38214
5.953,0.38218
5.9636,0.38222
5.974,0.38227
5.9844,0.38233
5.995,0.38237
6.0055,0.38242
6.0159,0.38247
6.0264,0.38252
6.0368,0.38256
6.0474,0.38261
6.0578,0.38266
6.0684,0.3827
6.0789,0.38274
6.0895,0.38278
6.1,0.38282
6.1104,0.38287
6.1209,0.38292
6.1314,0.38297
6.1419,0.38301
6.1524,0.38305
6.1629,0.3831
6.1735,0.38313
6.184,0.38317
6.1944,0.38323
6.2049,0.38327
6.2154,0.38331
6.226,0.38335
6.2366,0.38339
6.247,0.38343
6.2575,0.38348
6.2681,0.38352
6.2786,0.38355
6.2892,0.38359
6.2996,0.38364
6.3101,0.38368
6.3207,0.38371
6.3312,0.38376
6.3417,0.3838
6.3521,0.38384
6.3626,0.38389
6.3731,0.38393
6.3835,0.38398
6.3939,0.38402
6.4045,0.38406
6.4149,0.3841
6.4255,0.38414
6.4361,0.38417
6.4465,0.38422
6.457,0.38426
6.4676,0.38429
6.4781,0.38433
6.4886,0.38437
6.4991,0.38441
6.5096,0.38444
6.5201,0.38449
6.5306,0.38453
6.5411,0.38457
6.5516,0.3846
6.5621,0.38464
6.5726,0.38468
6.5831,0.38472
6.5935,0.38476
6.604,0.38479
6.6145,0.38483
6.625,0.38487
6.6355,0.38491
6.6461,0.38494
6.6567,0.38497
6.6672,0.38501
6.6776,0.38505
6.6882,0.38508
6.6986,0.38512
6.7091,0.38516
6.7198,0.38519
6.7303,0.38522
6.7409,0.38525
6.7515,0.38528
6.762,0.38532
6.7725,0.38535
6.7831,0.38539
6.7935,0.38543
6.8039,0.38546
6.8145,0.3855
6.8249,0.38554
6.8354,0.38557
6.846,0.3856
6.8564,0.38564
6.867,0.38567
6.8776,0.3857
6.8881,0.38574
6.8986,0.38577
6.9091,0.3858
6.9198,0.38583
6.9305,0.38585
6.9409,0.38588
6.9514,0.38592
6.962,0.38595
6.9725,0.38598
6.9829,0.38602
6.9934,0.38605
7.0038,0.38609
7.0142,0.38613
7.0247,0.38616
7.0351,0.3862
7.0456,0.38623
7.0561,0.38626
7.0666,0.3863
7.0769,0.38634
7.0876,0.38636
7.0981,0.38639
7.1086,0.38642
7.1192,0.38645
7.1298,0.38648
7.1403,0.3865
7.1509,0.38653
7.1613,0.38657
7.1717,0.3866
7.1823,0.38663
7.1926,0.38667
7.2032,0.38669
7.2138,0.38672
7.2245,0.38674
7.235,0.38677
7.2455,0.3868
7.256,0.38683
7.2665,0.38686
7.2769,0.38689
7.2875,0.38692
7.298,0.38695
7.3086,0.38697
7.3191,0.387
7.3297,0.38702
7.3402,0.38705
7.3507,0.38708
7.3612,0.38711
7.3717,0.38714
7.3821,0.38717
7.3926,0.3872
7.4031,0.38723
7.4134,0.38727
7.4239,0.3873
7.4346,0.38732
7.4451,0.38734
7.4557,0.38737
7.4661,0.38739
7.4765,0.38743
7.4871,0.38745
7.4976,0.38747
7.5081,0.3875
7.5186,0.38753
7.529,0.38755
7.5395,0.38758
7.5501,0.3876
7.5605,0.38763
7.571,0.38766
7.5816,0.38768
7.5921,0.3877
7.6026,0.38773
7.6131,0.38775
7.6235,0.38778
7.634,0.3878
7.6445,0.38783
7.6551,0.38785
7.6656,0.38787
7.6761,0.38789
7.6867,0.38791
7.6972,0.38793
7.7079,0.38794
7.7185,0.38796
7.7291,0.38797
7.7396,0.388
7.75,0.38802
7.7605,0.38804
7.7711,0.38806
7.7816,0.38808
7.7921,0.3881
7.8027,0.38811
7.8132,0.38813
7.8236,0.38816
7.8341,0.38817
7.8447,0.38819
7.8553,0.38819
7.8658,0.38821
7.8763,0.38823
7.8868,0.38824
7.8974,0.38825
7.908,0.38825
7.9185,0.38826
7.9288,0.38828
7.9393,0.38829
7.9497,0.38831
7.9602,0.38832
7.9707,0.38833
7.9812,0.38832
7.9918,0.38833
8.0023,0.38833
8.0128,0.38834
8.0233,0.38835
8.0339,0.38834
8.0443,0.38834
8.0548,0.38834
8.0653,0.38833
8.0758,0.3883
8.0864,0.38829
8.097,0.38827
8.1075,0.38825
8.118,0.38821
8.1284,0.38818
8.139,0.38815
8.1495,0.3881
8.16,0.38806
8.1705,0.38798
8.181,0.3879
8.1914,0.38775
8.2018,0.38751
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_2.csv <==
0.43686,3.7093e-05
0.4376,0.00013934
0.43838,0.00051605
0.4392,0.0018201
0.44006,0.005593
0.44098,0.013319
0.44194,0.024198
0.44294,0.036425
0.44399,0.049033
0.44509,0.061697
0.44624,0.074322
0.44742,0.086885
0.44867,0.09937
0.44997,0.11177
0.45131,0.12409
0.45271,0.13632
0.45416,0.14846
0.45565,0.16051
0.45718,0.17246
0.4588,0.1843
0.46045,0.19604
0.46217,0.20766
0.46393,0.21918
0.46577,0.23057
0.46764,0.24186
0.46958,0.25303
0.47157,0.26406
0.47363,0.27497
0.47574,0.28576
0.4779,0.29641
0.48012,0.30693
0.48241,0.31732
0.48474,0.32757
0.48714,0.33768
0.48959,0.34765
0.4921,0.35749
0.49468,0.36716
0.49732,0.37669
0.50003,0.38608
0.50278,0.39532
0.50562,0.40439
0.50851,0.41333
0.51147,0.42209
0.51448,0.43072
0.51757,0.43919
0.52069,0.44752
0.52389,0.45569
0.52718,0.46368
0.53052,0.47152
0.53393,0.4792
0.53738,0.48675
0.54093,0.49411
0.54453,0.50133
0.54821,0.50838
0.55196,0.51528
0.55579,0.52199
0.5597,0.52856
0.56365,0.53498
0.56767,0.54125
0.57177,0.54736
0.57594,0.55331
0.58017,0.55912
0.58448,0.56476
0.58888,0.57024
0.5933,0.57561
0.5978,0.58084
0.60241,0.58587
0.60706,0.59079
0.61178,0.59556
0.61658,0.60018
0.62143,0.60469
0.62634,0.60907
0.63133,0.6133
0.63637,0.61742
0.64146,0.62142
0.64663,0.62528
0.65185,0.62903
0.65713,0.63267
0.66245,0.6362
0.66786,0.6396
0.6733,0.64292
0.67877,0.64614
0.68428,0.64929
0.68983,0.65234
0.69541,0.65532
0.70103,0.65821
0.70667,0.66103
0.71232,0.66382
0.71799,0.66653
0.72365,0.6692
0.72932,0.67183
0.73495,0.67445
0.74064,0.67698
0.74629,0.6795
0.75193,0.682
0.75761,0.68442
0.76327,0.68683
0.76892,0.68921
0.77457,0.69156
0.78021,0.69388
0.78584,0.69617
0.79146,0.69844
0.79706,0.7007
0.80273,0.70286
0.80837,0.70502
0.814,0.70716
0.81965,0.70925
0.82528,0.71133
0.83091,0.71339
0.83656,0.7154
0.84216,0.71742
0.8478,0.71938
0.85344,0.72132
0.85906,0.72325
0.86467,0.72516
0.87027,0.72705
0.87583,0.72895
0.88142,0.73081
0.887,0.73265
0.89258,0.73447
0.89814,0.73628
0.90372,0.73805
0.90931,0.7398
0.9149,0.74152
0.92047,0.74323
0.926,0.74496
0.93157,0.74664
0.93712,0.74831
0.94266,0.74997
0.9482,0.75161
0.95373,0.75323
0.95926,0.75484
0.96479,0.75644
0.9703,0.75803
0.9758,0.75961
0.98126,0.7612
0.98671,0.76278
0.99221,0.76431
0.99768,0.76584
1.0031,0.76738
1.0086,0.7689
1.014,0.77041
1.0194,0.7719
1.0248,0.7734
1.0303,0.77487
1.0357,0.77634
1.041,0.77783
1.0464,0.77928
1.0518,0.78074
1.0571,0.78219
1.0625,0.78364
1.0678,0.78508
1.0731,0.78653
1.0784,0.78798
1.0836,0.78941
1.0889,0.79083
1.0942,0.79225
1.0994,0.79367
1.1046,0.79509
1.1098,0.79652
1.115,0.79796
1.1201,0.79937
1.1253,0.80079
1.1304,0.80221
1.1355,0.80362
1.1406,0.80502
1.1457,0.80644
1.1508,0.80786
1.1558,0.80927
1.1609,0.81068
1.1659,0.8121
1.1708,0.81351
1.1758,0.81492
1.1808,0.81634
1.1857,0.81776
1.1907,0.81916
1.1956,0.82054
1.2005,0.82194
1.2055,0.82331
1.2104,0.82468
1.2154,0.82601
1.2203,0.82733
1.2253,0.82863
1.2303,0.8299
1.2353,0.83113
1.2404,0.83237
1.2454,0.83357
1.2505,0.83476
1.2556,0.83592
1.2607,0.83708
1.2658,0.8382
1.2709,0.83932
1.276,0.84042
1.2812,0.84151
1.2863,0.84257
1.2915,0.84361
1.2967,0.84463
1.3019,0.84565
1.3071,0.84663
1.3124,0.84761
1.3176,0.8486
1.3228,0.84955
1.328,0.85051
1.3333,0.85144
1.3386,0.85236
1.3438,0.85327
1.3491,0.85417
1.3544,0.85504
1.3597,0.85592
1.365,0.85677
1.3703,0.85762
1.3756,0.85847
1.3809,0.8593
1.3862,0.86012
1.3915,0.86095
1.3968,0.86176
1.4022,0.86255
1.4075,0.86333
1.4129,0.86412
1.4182,0.86489
1.4235,0.86566
1.4289,0.86642
1.4342,0.86717
1.4395,0.86794
1.4449,0.86868
1.4502,0.86943
1.4555,0.87017
1.4609,0.87089
1.4662,0.87161
1.4716,0.87232
1.4769,0.87303
1.4823,0.87374
1.4876,0.87446
1.4929,0.87517
1.4982,0.87588
1.5035,0.87657
1.5089,0.87725
1.5142,0.87793
1.5196,0.8786
1.5249,0.87927
1.5302,0.87995
1.5355,0.88064
1.5408,0.8813
1.5461,0.88197
1.5514,0.88264
1.5567,0.8833
1.562,0.88395
1.5673,0.88461
1.5726,0.88527
1.5779,0.88593
1.5831,0.8866
1.5884,0.88724
1.5937,0.88787
1.599,0.88853
1.6043,0.88917
1.6095,0.8898
1.6148,0.89043
1.6201,0.89105
1.6253,0.89168
1.6306,0.8923
1.6359,0.89293
1.6411,0.89353
1.6464,0.89414
1.6517,0.89474
1.6569,0.89536
1.6622,0.89595
1.6675,0.89654
1.6727,0.89716
1.6779,0.89775
1.6832,0.89835
1.6884,0.89894
1.6937,0.89952
1.6989,0.9001
1.7042,0.90069
1.7094,0.90127
1.7146,0.90185
1.7199,0.90243
1.7251,0.90301
1.7304,0.90357
1.7356,0.90412
1.7409,0.90468
1.7461,0.90523
1.7514,0.90577
1.7566,0.90632
1.7618,0.90687
1.7671,0.90741
1.7723,0.90795
1.7775,0.90849
1.7828,0.90902
1.788,0.90955
1.7933,0.91007
1.7985,0.91059
1.8038,0.91112
1.809,0.91163
1.8142,0.91216
1.8195,0.91266
1.8247,0.91318
1.8299,0.91368
1.8352,0.91419
1.8404,0.91469
1.8456,0.91519
1.8509,0.91569
1.8561,0.9162
1.8613,0.91668
1.8666,0.91717
1.8718,0.91765
1.8771,0.91812
1.8823,0.9186
1.8875,0.91908
1.8928,0.91955
1.898,0.92002
1.9032,0.92049
1.9085,0.92095
1.9137,0.92141
1.919,0.92187
1.9242,0.92233
1.9295,0.92279
1.9347,0.92324
1.94,0.92368
1.9452,0.92413
1.9505,0.92456
1.9557,0.925
1.961,0.92543
1.9662,0.92587
1.9715,0.9263
1.9767,0.92674
1.9819,0.92716
1.9872,0.92759
1.9924,0.92801
1.9977,0.92842
2.003,0.92884
2.0082,0.92926
2.0134,0.92968
2.0187,0.93008
2.024,0.93049
2.0292,0.93089
2.0345,0.93129
2.0397,0.93169
2.045,0.93208
2.0503,0.93247
2.0555,0.93287
2.0608,0.93326
2.066,0.93364
2.0713,0.93403
2.0766,0.93441
2.0818,0.93478
2.0871,0.93516
2.0924,0.93554
2.0976,0.93593
2.1028,0.93631
2.1081,0.93668
2.1134,0.93706
2.1186,0.93741
2.1239,0.93779
2.1291,0.93816
2.1344,0.93851
2.1397,0.93887
2.1449,0.93924
2.1502,0.9396
2.1555,0.93995
2.1607,0.9403
2.166,0.94064
2.1713,0.94099
2.1765,0.94134
2.1818,0.94168
2.1871,0.94202
2.1924,0.94236
2.1976,0.9427
2.2029,0.94304
2.2082,0.94337
2.2134,0.94371
2.2187,0.94404
2.224,0.94437
2.2292,0.9447
2.2345,0.94504
2.2397,0.94537
2.245,0.9457
2.2502,0.94603
2.2555,0.94635
2.2608,0.94668
2.266,0.94701
2.2713,0.94732
2.2765,0.94764
2.2818,0.94796
2.2871,0.94828
2.2923,0.94859
2.2976,0.94891
2.3028,0.94923
2.3081,0.94954
2.3133,0.94985
2.3186,0.95016
2.3239,0.95045
2.3291,0.95076
2.3344,0.95107
2.3396,0.95137
2.3449,0.95167
2.3502,0.95197
2.3554,0.95228
2.3606,0.95258
2.3659,0.95288
2.3711,0.95318
2.3764,0.95348
2.3816,0.95378
2.3869,0.95408
2.3921,0.95437
2.3974,0.95465
2.4026,0.95494
2.4079,0.95523
2.4131,0.95552
2.4184,0.95581
2.4236,0.9561
2.4289,0.95638
2.4341,0.95667
2.4394,0.95695
2.4446,0.95722
2.4499,0.95751
2.4551,0.95779
2.4604,0.95806
2.4656,0.95835
2.4709,0.95862
2.4761,0.9589
2.4814,0.95917
2.4866,0.95944
2.4919,0.9597
2.4971,0.95996
2.5024,0.96023
2.5077,0.9605
2.5129,0.96077
2.5181,0.96104
2.5234,0.9613
2.5286,0.96156
2.5339,0.96183
2.5391,0.96209
2.5444,0.96234
2.5496,0.9626
2.5549,0.96285
2.5602,0.9631
2.5654,0.96335
2.5707,0.96361
2.5759,0.96387
2.5812,0.96411
2.5864,0.96436
2.5917,0.96461
2.5969,0.96486
2.6022,0.9651
2.6074,0.96536
2.6127,0.96559
2.618,0.96583
2.6232,0.96608
2.6284,0.96632
2.6337,0.96655
2.639,0.9668
2.6442,0.96704
2.6495,0.96727
2.6547,0.96752
2.66,0.96775
2.6652,0.96798
2.6705,0.96822
2.6757,0.96845
2.681,0.96868
2.6862,0.96892
2.6915,0.96914
2.6968,0.96937
2.702,0.96961
2.7073,0.96983
2.7125,0.97006
2.7178,0.97027
2.7231,0.9705
2.7283,0.97072
2.7336,0.97093
2.7388,0.97115
2.7441,0.97138
2.7494,0.9716
2.7546,0.97181
2.7599,0.97202
2.7652,0.97223
2.7704,0.97244
2.7757,0.97267
2.7809,0.97288
2.7862,0.9731
2.7914,0.97331
2.7967,0.97353
2.8019,0.97374
2.8072,0.97395
2.8125,0.97416
2.8177,0.97436
2.823,0.97457
2.8282,0.97478
2.8335,0.97499
2.8387,0.97519
2.844,0.9754
2.8492,0.97561
2.8545,0.9758
2.8598,0.976
2.865,0.97621
2.8703,0.9764
2.8756,0.97661
2.8808,0.97681
2.8861,0.97701
2.8914,0.9772
2.8966,0.9774
2.9019,0.9776
2.9071,0.9778
2.9124,0.97798
2.9176,0.97819
2.9229,0.97838
2.9282,0.97857
2.9334,0.97877
2.9386,0.97896
2.9439,0.97915
2.9492,0.97935
2.9544,0.97954
2.9597,0.97973
2.9649,0.97992
2.9702,0.98011
2.9754,0.9803
2.9807,0.98048
2.9859,0.98067
2.9912,0.98085
2.9965,0.98104
3.0017,0.98123
3.0069,0.98141
3.0122,0.9816
3.0175,0.98177
3.0227,0.98196
3.028,0.98214
3.0332,0.98232
3.0385,0.98251
3.0437,0.98269
3.049,0.98287
3.0542,0.98305
3.0595,0.98323
3.0647,0.9834
3.07,0.98359
3.0752,0.98377
3.0805,0.98394
3.0857,0.98411
3.091,0.98428
3.0963,Inf
3.1015,Inf
3.1068,Inf
3.112,Inf
3.1173,Inf
3.1225,Inf
3.1278,Inf
3.133,Inf
3.1383,Inf
3.1436,Inf
3.1488,Inf
3.1541,Inf
3.1593,Inf
3.1646,Inf
3.1699,Inf
3.1751,Inf
3.1804,Inf
3.1856,Inf
3.1909,Inf
3.1961,Inf
3.2014,Inf
3.2066,Inf
3.2119,Inf
3.2171,Inf
3.2224,Inf
3.2276,Inf
3.2329,Inf
3.2381,Inf
3.2434,Inf
3.2486,Inf
3.2539,Inf
3.2591,Inf
3.2644,Inf
3.2697,Inf
3.275,Inf
3.2802,Inf
3.2854,Inf
3.2907,Inf
3.2959,Inf
3.3012,Inf
3.3065,Inf
3.3118,Inf
3.317,Inf
3.3223,Inf
3.3275,Inf
3.3328,Inf
3.338,Inf
3.3433,Inf
3.3485,Inf
3.3538,Inf
3.359,Inf
3.3643,Inf
3.3695,Inf
3.3748,Inf
3.38,Inf
3.3852,Inf
3.3905,Inf
3.3958,Inf
3.401,Inf
3.4063,Inf
3.4116,Inf
3.4168,Inf
3.4221,Inf
3.4273,Inf
3.4326,Inf
3.4378,Inf
3.4431,Inf
3.4484,Inf
3.4536,Inf
3.4589,Inf
3.4641,Inf
3.4694,Inf
3.4746,Inf
3.4799,Inf
3.4852,Inf
3.4904,Inf
3.4957,Inf
3.5009,Inf
3.5062,Inf
3.5114,Inf
3.5167,Inf
3.522,Inf
3.5272,Inf
3.5325,Inf
3.5377,Inf
3.543,Inf
3.5483,Inf
3.5535,Inf
3.5588,Inf
3.564,Inf
3.5692,Inf
3.5745,Inf
3.5797,Inf
3.585,Inf
3.5903,Inf
3.5955,Inf
3.6008,Inf
3.606,Inf
3.6113,Inf
3.6166,Inf
3.6218,Inf
3.627,Inf
3.6323,Inf
3.6375,Inf
3.6427,Inf
3.648,Inf
3.6532,Inf
3.6585,Inf
3.6638,Inf
3.6691,Inf
3.6743,Inf
3.6796,Inf
3.6848,Inf
3.6901,Inf
3.6953,Inf
3.7006,Inf
3.7058,Inf
3.7111,Inf
3.7163,Inf
3.7216,Inf
3.7268,Inf
3.732,Inf
3.7372,Inf
3.7425,Inf
3.7478,Inf
3.753,Inf
3.7582,Inf
3.7635,Inf
3.7688,Inf
3.7741,Inf
3.7793,Inf
3.7846,Inf
3.7898,Inf
3.7951,Inf
3.8003,Inf
3.8056,Inf
3.8108,Inf
3.8161,Inf
3.8214,Inf
3.8266,Inf
3.8319,Inf
3.8371,Inf
3.8424,Inf
3.8476,Inf
3.8529,Inf
3.8581,Inf
3.8634,Inf
3.8686,Inf
3.8739,Inf
3.8791,Inf
3.8844,Inf
3.8896,Inf
3.8949,Inf
3.9002,Inf
3.9054,Inf
3.9107,Inf
3.9159,Inf
3.9211,Inf
3.9264,Inf
3.9317,Inf
3.937,Inf
3.9422,Inf
3.9475,Inf
3.9527,Inf
3.958,Inf
3.9632,Inf
3.9684,Inf
3.9737,Inf
3.9789,Inf
3.9842,Inf
3.9894,Inf
3.9946,Inf
3.9999,Inf
4.0051,Inf
4.0104,Inf
4.0156,Inf
4.0209,Inf
4.0261,Inf
4.0314,Inf
4.0366,Inf
4.0419,Inf
4.0472,Inf
4.0524,Inf
4.0576,Inf
4.0629,Inf
4.0681,Inf
4.0734,Inf
4.0786,Inf
4.0838,Inf
4.0891,Inf
4.0943,Inf
4.0996,Inf
4.1048,Inf
4.1101,Inf
4.1153,Inf
4.1206,Inf
4.1258,Inf
4.1311,Inf
4.1363,Inf
4.1416,Inf
4.1469,Inf
4.1521,Inf
4.1573,Inf
4.1626,Inf
4.1678,Inf
4.1731,Inf
4.1783,Inf
4.1836,Inf
4.1888,Inf
4.1941,Inf
4.1993,Inf
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_2_SNR_-2.csv <==
0.45186,9.4938e-06
0.45461,2.5629e-05
0.45768,6.9039e-05
0.46094,0.00018517
0.46441,0.0004913
0.46815,0.0012687
0.47211,0.0030812
0.47613,0.0066736
0.48045,0.012342
0.48495,0.019547
0.4896,0.027497
0.49454,0.035659
0.49963,0.043797
0.50484,0.051814
0.5102,0.05967
0.51576,0.067345
0.52157,0.074821
0.52748,0.08212
0.53355,0.08923
0.5398,0.096147
0.54623,0.10287
0.55289,0.1094
0.55959,0.11576
0.56649,0.12192
0.57357,0.1279
0.58075,0.13371
0.58812,0.13933
0.59556,0.1448
0.60311,0.1501
0.61073,0.15526
0.61862,0.16022
0.62663,0.16502
0.63472,0.16968
0.64289,0.17419
0.65131,0.17853
0.65969,0.18277
0.66821,0.18686
0.67676,0.19085
0.68558,0.19465
0.69441,0.19836
0.70325,0.20197
0.71221,0.20545
0.72133,0.2088
0.73043,0.21208
0.73956,0.21526
0.74872,0.21836
0.75815,0.22131
0.76756,0.22419
0.7771,0.22696
0.78659,0.22968
0.79599,0.23236
0.80566,0.23489
0.81537,0.23736
0.8251,0.23976
0.83483,0.24211
0.84464,0.24438
0.85445,0.2466
0.86423,0.24877
0.87418,0.25085
0.88413,0.25288
0.89418,0.25484
0.90421,0.25676
0.91413,0.25867
0.92408,0.26053
0.9343,0.26227
0.94427,0.26405
0.95443,0.26573
0.96443,0.26743
0.97457,0.26905
0.98463,0.27066
0.99468,0.27224
1.0048,0.27377
1.015,0.27526
1.0252,0.27671
1.0352,0.27817
1.0453,0.27958
1.0554,0.28099
1.0654,0.28236
1.0755,0.28372
1.0855,0.28504
1.0957,0.28631
1.1058,0.28759
1.1158,0.28884
1.1259,0.29007
1.1359,0.29129
1.1458,0.29251
1.1558,0.2937
1.1658,0.29488
1.1757,0.29603
1.1858,0.29713
1.1958,0.29823
1.2057,0.29935
1.2157,0.30042
1.2256,0.30148
1.2355,0.30254
1.2455,0.30356
1.2553,0.30461
1.2652,0.30563
1.2751,0.30661
1.2851,0.30757
1.295,0.30853
1.305,0.30945
1.3149,0.31039
1.3249,0.3113
1.3348,0.31219
1.3446,0.31311
1.3545,0.31399
1.3643,0.31488
1.3741,0.31576
1.384,0.3166
1.3939,0.31744
1.4037,0.31828
1.4136,0.31909
1.4235,0.31989
1.4333,0.32069
1.4432,0.32145
1.453,0.32224
1.463,0.32298
1.4727,0.32376
1.4825,0.32451
1.4923,0.32526
1.5022,0.32598
1.512,0.32669
1.5218,0.32742
1.5315,0.32814
1.5414,0.32882
1.5514,0.32948
1.5612,0.33016
1.5712,0.33079
1.5811,0.33144
1.591,0.33207
1.6008,0.33271
1.6108,0.33332
1.6206,0.33395
1.6304,0.33457
1.6403,0.33516
1.6501,0.33578
1.6601,0.33634
1.6699,0.33693
1.6799,0.33749
1.6897,0.33806
1.6995,0.33863
1.7095,0.33917
1.7194,0.33972
1.7293,0.34025
1.7392,0.34077
1.7491,0.34131
1.759,0.34183
1.7689,0.34234
1.7787,0.34287
1.7886,0.34337
1.7985,0.34386
1.8084,0.34435
1.8184,0.34482
1.8283,0.34531
1.8383,0.34576
1.8482,0.34623
1.8581,0.34669
1.868,0.34715
1.878,0.34759
1.8879,0.34804
1.8978,0.34848
1.9076,0.34895
1.9176,0.34936
1.9274,0.34981
1.9374,0.35023
1.9472,0.35066
1.9571,0.35108
1.967,0.3515
1.9768,0.35192
1.9868,0.35231
1.9967,0.35272
2.0066,0.35311
2.0165,0.35352
2.0263,0.35391
2.036,0.35434
2.0459,0.35472
2.0559,0.35509
2.0657,0.35547
2.0757,0.35584
2.0856,0.35621
2.0955,0.35657
2.1053,0.35695
2.1152,0.35731
2.1251,0.35765
2.1351,0.358
2.1449,0.35836
2.1548,0.35871
2.1646,0.35907
2.1745,0.3594
2.1843,0.35975
2.1941,0.3601
2.2041,0.36041
2.2142,0.36072
2.2241,0.36104
2.2339,0.36137
2.2438,0.3617
2.2538,0.362
2.2637,0.3623
2.2735,0.36263
2.2833,0.36295
2.2932,0.36326
2.3031,0.36357
2.313,0.36386
2.3229,0.36415
2.3328,0.36445
2.3426,0.36476
2.3526,0.36503
2.3625,0.36532
2.3724,0.36559
2.3823,0.36588
2.3923,0.36614
2.4022,0.36642
2.412,0.36671
2.4221,0.36696
2.432,0.36723
2.4417,0.36751
2.4516,0.36779
2.4614,0.36806
2.4713,0.36832
2.4812,0.36859
2.491,0.36886
2.5009,0.36911
2.5109,0.36936
2.5207,0.36961
2.5307,0.36985
2.5406,0.3701
2.5504,0.37035
2.5602,0.3706
2.5701,0.37085
2.58,0.37109
2.5899,0.37132
2.5998,0.37155
2.6097,0.37179
2.6195,0.37203
2.6294,0.37226
2.6393,0.37248
2.6491,0.37273
2.659,0.37295
2.6688,0.37319
2.6786,0.37342
2.6884,0.37365
2.6983,0.37387
2.7081,0.37409
2.7181,0.3743
2.728,0.37451
2.7379,0.37472
2.7479,0.37492
2.7577,0.37514
2.7676,0.37534
2.7774,0.37556
2.7873,0.37576
2.7972,0.37597
2.8071,0.37616
2.817,0.37636
2.8269,0.37656
2.8368,0.37675
2.8466,0.37696
2.8566,0.37714
2.8665,0.37733
2.8764,0.37751
2.8864,0.37768
2.8963,0.37787
2.9062,0.37806
2.916,0.37825
2.9259,0.37843
2.9356,0.37862
2.9454,0.37881
2.9553,0.37899
2.9651,0.37918
2.9749,0.37936
2.9847,0.37953
2.9946,0.3797
3.0044,0.37989
3.0143,0.38006
3.024,0.38024
3.0339,0.3804
3.0438,0.38057
3.0537,0.38073
3.0636,0.38088
3.0736,0.38103
3.0834,0.3812
3.0933,0.38135
3.1033,0.38149
3.1132,0.38164
3.1231,0.38178
3.133,0.38193
3.1429,0.38207
3.1528,0.38221
3.1627,0.38234
3.1726,0.38248
3.1824,0.38262
3.1924,0.38275
3.2023,0.38289
3.2121,0.38304
3.2219,0.38317
3.2318,0.38331
3.2416,0.38343
3.2514,0.38356
3.2613,0.38367
3.2711,0.38378
3.281,0.3839
3.2908,0.38399
3.3006,0.38411
3.3104,0.38423
3.3203,0.38434
3.3301,0.38445
3.34,0.38453
3.3499,0.38465
3.3597,0.38473
3.3695,0.38477
3.3794,0.38485
3.3893,0.38491
3.3993,0.38497
3.4091,0.38498
3.419,0.385
3.4288,0.38504

==> Data/F_Rate_vs_ell_L_2_SNR_-4.csv <==
3.1388,0.1188
3.0927,0.11871
3.0774,0.11867
3.0621,0.11861
3.0156,0.11844
3.0002,0.11837
2.954,0.11813
2.9385,0.11805
2.9231,0.11795
2.8922,0.11777
2.8612,0.11757
2.8459,0.11747
2.8304,0.11737
2.815,0.11727
2.7067,0.1165
2.6604,0.11613
2.6141,0.11574
2.5832,0.11548
2.5522,0.11521
2.5368,0.11506
2.4441,0.11418
2.4131,0.11387
2.3822,0.11356
2.3512,0.11323
2.3203,0.1129
2.305,0.11272
2.2741,0.11237
2.2587,0.11218
2.2122,0.11163
2.1968,0.11144
2.1504,0.11085
2.135,0.11065
2.0888,0.11002
2.0733,0.1098
2.0579,0.10958
2.027,0.10914
2.0116,0.10891
1.9961,0.10868
1.9496,0.10797
1.9185,0.10748
1.903,0.10723
1.8876,0.10697
1.8721,0.10671
1.8413,0.10616
1.8259,0.10588
1.795,0.10532
1.7796,0.10502
1.7642,0.10472
1.7488,0.10442
1.7333,0.10411
1.7178,0.1038
1.7024,0.10348
1.6715,0.10283
1.6559,0.1025
1.6097,0.10145
1.5942,0.10108
1.5632,0.10034
1.5477,0.099959
1.5323,0.099568
1.5014,0.098758
1.4858,0.098347
1.4548,0.097493
1.4395,0.097042
1.3931,0.09565
1.3775,0.095173
1.362,0.094681
1.331,0.093661
1.3155,0.093133
1.2846,0.092034
1.2691,0.091472
1.2378,0.090312
1.2221,0.089718
1.2065,0.089099
1.1909,0.088467
1.1753,0.087814
1.1441,0.086456
1.1285,0.085746
1.113,0.085017
1.0973,0.084276
1.0817,0.083507
1.0663,0.082705
1.0507,0.081884
1.0353,0.081035
1.0196,0.080172
1.0042,0.079267
0.98869,0.07834
0.97327,0.077377
0.95793,0.076375
0.94246,0.075352
0.92716,0.074281
0.9119,0.073171
0.89662,0.072024
0.88143,0.070831
0.86644,0.069579
0.85142,0.068286
0.83649,0.066939
0.8216,0.065541
0.80688,0.064077
0.79231,0.062546
0.77778,0.060956
0.76337,0.059295
0.74904,0.057564
0.73496,0.055747
0.72091,0.053857
0.70715,0.05187
0.69339,0.049804
0.67996,0.047632
0.66672,0.04536
0.65381,0.042973
0.64099,0.040485
0.61511,0.03521
0.45032,1.2937e-05
0.45105,1.2916e-05
0.45593,1.2777e-05
0.46676,1.2481e-05


==> Data/F_Rate_vs_ell_L_2_SNR_2.csv <==
0.43608,4.9186e-06
0.4368,1.3337e-05
0.43754,3.6108e-05
0.43832,9.7363e-05
0.43915,0.00025978
0.44002,0.00067489
0.44094,0.0016495
0.44192,0.0035952
0.44292,0.0066936
0.44394,0.010676
0.44502,0.015126
0.44617,0.019763
0.44738,0.024456
0.44868,0.029149
0.44999,0.033827
0.45138,0.038474
0.45278,0.043095
0.4542,0.047684
0.45572,0.052234
0.45723,0.056755
0.45884,0.061233
0.4605,0.065672
0.46217,0.070079
0.46395,0.074436
0.46577,0.078751
0.46763,0.083027
0.46959,0.08725
0.47155,0.091438
0.4736,0.095574
0.47572,0.09966
0.47789,0.1037
0.48008,0.10769
0.48237,0.11163
0.48469,0.11553
0.48705,0.11937
0.48946,0.12317
0.49203,0.12689
0.49461,0.13056
0.49724,0.13419
0.49988,0.13777
0.50265,0.14128
0.50553,0.14472
0.50845,0.14811
0.51133,0.15148
0.51432,0.15477
0.51742,0.15799
0.52052,0.16117
0.52375,0.16427
0.52699,0.16734
0.53035,0.17032
0.53384,0.17323
0.53727,0.17612
0.5408,0.17893
0.54446,0.18167
0.54809,0.18439
0.55186,0.18701
0.55566,0.1896
0.55952,0.19212
0.56344,0.1946
0.56752,0.19698
0.57161,0.19933
0.57584,0.20159
0.58008,0.20381
0.5844,0.20598
0.58878,0.20809
0.5932,0.21016
0.59767,0.21218
0.60239,0.21408
0.60713,0.21594
0.61189,0.21777
0.61662,0.21958
0.62148,0.22132
0.62643,0.22299
0.63148,0.22461
0.63653,0.22619
0.64157,0.22776
0.64679,0.22924
0.65205,0.23069
0.6573,0.23211
0.66261,0.23349
0.66803,0.2348
0.67352,0.23608
0.67901,0.23733
0.68455,0.23854
0.69015,0.23972
0.69569,0.24089
0.70132,0.24202
0.70684,0.24317
0.71252,0.24424
0.71824,0.24528
0.72388,0.24633
0.7296,0.24735
0.73528,0.24835
0.74094,0.24935
0.74661,0.25033
0.75223,0.25131
0.75786,0.25228
0.76352,0.25322
0.76915,0.25416
0.77478,0.25508
0.78032,0.25602
0.78599,0.2569
0.79154,0.25781
0.79722,0.25867
0.80283,0.25953
0.80856,0.26035
0.81406,0.26123
0.81972,0.26204
0.82537,0.26285
0.83103,0.26364
0.83661,0.26444
0.8422,0.26524
0.84781,0.26601
0.85341,0.26678
0.85898,0.26755
0.86459,0.2683
0.8702,0.26903
0.87581,0.26976
0.88144,0.27047
0.88698,0.2712
0.89254,0.27192
0.89814,0.27261
0.90369,0.27331
0.9093,0.27399
0.91486,0.27466
0.92044,0.27533
0.92598,0.276
0.93163,0.27663
0.93715,0.27729
0.94275,0.27792
0.94825,0.27857
0.95377,0.27921
0.95926,0.27985
0.96482,0.28046
0.97047,0.28104
0.97598,0.28165
0.98138,0.28229
0.98683,0.28291
0.99237,0.28349
0.99783,0.28409
1.0033,0.28468
1.0086,0.2853
1.014,0.28589
1.0194,0.28649
1.0249,0.28706
1.0303,0.28764
1.0357,0.28819
1.0411,0.28878
1.0463,0.28938
1.0515,0.28999
1.0568,0.29056
1.0622,0.29112
1.0675,0.29168
1.0728,0.29223
1.0782,0.29276
1.0834,0.29334
1.0887,0.29388
1.0941,0.29439
1.0993,0.29495
1.1045,0.2955
1.1097,0.29606
1.1149,0.2966
1.12,0.29716
1.1252,0.2977
1.1303,0.29826
1.1353,0.29883
1.1404,0.29939
1.1453,0.29996
1.1504,0.30051
1.1555,0.30104
1.1606,0.30157
1.1656,0.30212
1.1706,0.30264
1.1756,0.3032
1.1805,0.30375
1.1855,0.30428
1.1904,0.30482
1.1953,0.30538
1.2003,0.3059
1.2053,0.30642
1.2102,0.30694
1.2152,0.30745
1.2201,0.30796
1.2252,0.30845
1.2302,0.30893
1.2352,0.3094
1.2402,0.30989
1.2453,0.31034
1.2504,0.3108
1.2555,0.31126
1.2606,0.3117
1.2658,0.3121
1.2709,0.31254
1.2761,0.31295
1.2813,0.31335
1.2864,0.31377
1.2916,0.31417
1.2968,0.31458
1.3019,0.31498
1.3072,0.31536
1.3124,0.31574
1.3177,0.31611
1.3229,0.31647
1.3281,0.31684
1.3334,0.31721
1.3387,0.31755
1.344,0.3179
1.3492,0.31827
1.3545,0.31861
1.3597,0.31896
1.365,0.3193
1.3704,0.31961
1.3757,0.31994
1.381,0.32027
1.3863,0.32059
1.3916,0.3209
1.3969,0.32121
1.4023,0.32151
1.4076,0.32183
1.413,0.32211
1.4183,0.32242
1.4237,0.3227
1.4291,0.323
1.4344,0.32331
1.4396,0.32361
1.445,0.3239
1.4504,0.32417
1.4557,0.32447
1.461,0.32475
1.4664,0.32502
1.4716,0.32533
1.4769,0.32561
1.4822,0.3259
1.4875,0.32617
1.4929,0.32643
1.4984,0.32668
1.5037,0.32695
1.5091,0.32721
1.5144,0.32748
1.5198,0.32773
1.525,0.32801
1.5303,0.32827
1.5356,0.32855
1.5408,0.32882
1.5462,0.32907
1.5514,0.32934
1.5567,0.3296
1.562,0.32986
1.5673,0.33011
1.5725,0.33038
1.5778,0.33063
1.5831,0.33088
1.5884,0.33113
1.5937,0.33137
1.5989,0.33163
1.6043,0.33186
1.6096,0.33211
1.6148,0.33236
1.6201,0.3326
1.6254,0.33283
1.6307,0.33307
1.636,0.33331
1.6412,0.33355
1.6465,0.33379
1.6517,0.33402
1.6571,0.33425
1.6624,0.33446
1.6677,0.33469
1.673,0.33491
1.6783,0.33514
1.6835,0.33538
1.6887,0.33561
1.6939,0.33584
1.6992,0.33606
1.7045,0.33627
1.7097,0.33651
1.7149,0.33675
1.7201,0.33697
1.7253,0.3372
1.7306,0.3374
1.7358,0.33762
1.7411,0.33784
1.7463,0.33805
1.7516,0.33826
1.7568,0.33848
1.7621,0.33868
1.7673,0.3389
1.7726,0.3391
1.7778,0.3393
1.7831,0.33951
1.7883,0.33972
1.7936,0.33991
1.7988,0.34012
1.8041,0.34032
1.8093,0.34052
1.8145,0.34072
1.8197,0.34093
1.825,0.34113
1.8302,0.34133
1.8354,0.34153
1.8406,0.34172
1.8459,0.3419
1.8512,0.34209
1.8564,0.34228
1.8616,0.34248
1.8669,0.34266
1.8721,0.34285
1.8774,0.34303
1.8827,0.3432
1.8879,0.34339
1.8931,0.34358
1.8984,0.34376
1.9036,0.34395
1.9089,0.34411
1.9141,0.3443
1.9193,0.34448
1.9245,0.34466
1.9298,0.34484
1.935,0.34502
1.9402,0.34519
1.9455,0.34536
1.9507,0.34554
1.956,0.34571
1.9612,0.34587
1.9665,0.34604
1.9717,0.34622
1.9769,0.34638
1.9821,0.34656
1.9874,0.34672
1.9927,0.34688
1.9979,0.34704
2.0032,0.3472
2.0084,0.34737
2.0136,0.34753
2.0189,0.34768
2.0242,0.34783
2.0295,0.34798
2.0348,0.34814
2.04,0.34829
2.0454,0.34843
2.0507,0.34858
2.0559,0.34873
2.0612,0.34888
2.0665,0.34903
2.0718,0.34917
2.0771,0.34931
2.0824,0.34945
2.0877,0.34958
2.093,0.34973
2.0982,0.34988
2.1035,0.35003
2.1087,0.35018
2.114,0.35031
2.1193,0.35045
2.1245,0.3506
2.1298,0.35074
2.1351,0.35087
2.1404,0.35101
2.1456,0.35116
2.1509,0.35129
2.1561,0.35143
2.1614,0.35157
2.1667,0.35171
2.1719,0.35185
2.1772,0.35198
2.1825,0.35211
2.1878,0.35224
2.193,0.35238
2.1982,0.35252
2.2034,0.35266
2.2087,0.35279
2.214,0.35292
2.2192,0.35304
2.2245,0.35318
2.2297,0.35331
2.2349,0.35345
2.2402,0.35358
2.2454,0.35371
2.2507,0.35384
2.256,0.35396
2.2612,0.35408
2.2666,0.3542
2.2718,0.35432
2.2771,0.35444
2.2823,0.35457
2.2877,0.35468
2.2929,0.35481
2.2981,0.35494
2.3034,0.35505
2.3086,0.35518
2.314,0.35528
2.3192,0.3554
2.3245,0.35553
2.3297,0.35565
2.335,0.35576
2.3402,0.35589
2.3455,0.356
2.3508,0.35611
2.3561,0.35621
2.3613,0.35634
2.3665,0.35646
2.3718,0.35658
2.377,0.35669
2.3823,0.35681
2.3875,0.35692
2.3929,0.35702
2.3981,0.35714
2.4033,0.35726
2.4085,0.35737
2.4138,0.35749
2.419,0.3576
2.4244,0.3577
2.4297,0.3578
2.435,0.35789
2.4402,0.35801
2.4455,0.35811
2.4507,0.35822
2.4559,0.35834
2.4612,0.35845
2.4664,0.35856
2.4716,0.35867
2.4768,0.35879
2.482,0.3589
2.4872,0.35902
2.4924,0.35913
2.4976,0.35923
2.5029,0.35933
2.5081,0.35945
2.5134,0.35954
2.5186,0.35964
2.5239,0.35974
2.5292,0.35984
2.5344,0.35994
2.5396,0.36005
2.5449,0.36015
2.5501,0.36025
2.5554,0.36035
2.5607,0.36044
2.566,0.36054
2.5712,0.36063
2.5766,0.36072
2.5819,0.3608
2.5871,0.36091
2.5923,0.36101
2.5976,0.3611
2.6029,0.3612
2.6081,0.36129
2.6134,0.36139
2.6186,0.36149
2.6238,0.36159
2.629,0.36169
2.6343,0.36178
2.6395,0.36187
2.6449,0.36195
2.6501,0.36205
2.6554,0.36214
2.6607,0.36222
2.666,0.36231
2.6713,0.36239
2.6765,0.36248
2.6818,0.36257
2.6871,0.36265
2.6924,0.36274
2.6976,0.36283
2.7028,0.36293
2.7081,0.36301
2.7134,0.3631
2.7186,0.36319
2.7239,0.36326
2.7292,0.36336
2.7343,0.36345
2.7397,0.36353
2.7449,0.36361
2.7502,0.36369
2.7555,0.36378
2.7607,0.36387
2.7659,0.36396
2.7711,0.36404
2.7764,0.36413
2.7816,0.36422
2.7868,0.36431
2.7922,0.36438
2.7974,0.36447
2.8027,0.36454
2.8079,0.36463
2.8132,0.3647
2.8184,0.36479
2.8237,0.36487
2.8289,0.36495
2.8342,0.36503
2.8395,0.36511
2.8447,0.36519
2.8499,0.36527
2.8552,0.36535
2.8605,0.36542
2.8658,0.3655
2.8711,0.36557
2.8763,0.36566
2.8816,0.36573
2.8868,0.36581
2.892,0.36589
2.8973,0.36597
2.9025,0.36605
2.9078,0.36612
2.9131,0.36619
2.9184,0.36626
2.9237,0.36634
2.9289,0.36641
2.9342,0.36649
2.9394,0.36656
2.9447,0.36664
2.9499,0.36672
2.9551,0.3668
2.9603,0.36687
2.9657,0.36693
2.971,0.36701
2.9761,0.36709
2.9814,0.36716
2.9867,0.36723
2.992,0.3673
2.9972,0.36737
3.0024,0.36745
3.0077,0.36751
3.013,0.36759
3.0181,0.36767
3.0234,0.36774
3.0286,0.36782
3.0339,0.36789
3.0391,0.36795
3.0444,0.36802
3.0496,0.36809
3.0548,0.36818
3.0601,0.36824
3.0654,0.36831
3.0707,0.36837
3.0759,0.36844
3.0812,0.3685
3.0864,0.36857
3.0917,0.36864
3.0968,0.36872
3.1019,0.3688
3.1072,0.36887
3.1124,0.36895
3.1176,0.36902
3.1228,0.36909
3.1281,0.36915
3.1334,0.36922
3.1386,0.36928
3.1439,0.36935
3.1491,0.36941
3.1544,0.36947
3.1597,0.36953
3.1649,0.36961
3.1701,0.36967
3.1753,0.36975
3.1805,0.36981
3.1858,0.36988
3.191,0.36994
3.1963,0.37
3.2016,0.37006
3.2068,0.37013
3.2121,0.37019
3.2174,0.37025
3.2227,0.3703
3.228,0.37036
3.2332,0.37043
3.2384,0.37049
3.2437,0.37055
3.2491,0.3706
3.2543,0.37066
3.2596,0.37072
3.2648,0.37078
3.2701,0.37083
3.2754,0.3709
3.2806,0.37096
3.2859,0.37102
3.2911,0.37108
3.2963,0.37114
3.3015,0.37121
3.3067,0.37127
3.312,0.37133
3.3172,0.37139
3.3225,0.37145
3.3278,0.3715
3.333,0.37156
3.3383,0.37162
3.3436,0.37167
3.3489,0.37173
3.3542,0.37178
3.3595,0.37182
3.3647,0.37188
3.37,0.37194
3.3752,0.372
3.3805,0.37205
3.3857,0.37212
3.391,0.37217
3.3962,0.37222
3.4014,0.37228
3.4067,0.37234
3.4119,0.37239
3.4172,0.37244
3.4225,0.3725
3.4278,0.37255
3.4331,0.3726
3.4384,0.37265
3.4436,0.37271
3.4487,0.37277
3.454,0.37282
3.4593,0.37288
3.4646,0.37292
3.47,0.37296
3.4752,0.37302
3.4805,0.37307
3.4858,0.37312
3.491,0.37317
3.4962,0.37323
3.5014,0.37328
3.5066,0.37334
3.5119,0.3734
3.5172,0.37345
3.5224,0.3735
3.5277,0.37355
3.5329,0.3736
3.5381,0.37366
3.5433,0.37371
3.5486,0.37376
3.5539,0.37381
3.5591,0.37386
3.5644,0.37391
3.5697,0.37396
3.5749,0.37401
3.5802,0.37406
3.5854,0.37411
3.5907,0.37415
3.5959,0.37421
3.601,0.37427
3.6062,0.37432
3.6114,0.37438
3.6167,0.37443
3.6219,0.37448
3.6272,0.37453
3.6323,0.37458
3.6376,0.37463
3.6429,0.37467
3.6481,0.37473
3.6534,0.37477
3.6587,0.37481
3.664,0.37486
3.6692,0.3749
3.6745,0.37494
3.6798,0.37499
3.6851,0.37503
3.6903,0.37508
3.6956,0.37512
3.7009,0.37516
3.7061,0.37521
3.7114,0.37525
3.7167,0.37529
3.7221,0.37532
3.7273,0.37537
3.7326,0.37541
3.7378,0.37546
3.7431,0.3755
3.7483,0.37555
3.7536,0.37559
3.7589,0.37563
3.7642,0.37567
3.7694,0.37572
3.7747,0.37576
3.7799,0.37581
3.7851,0.37585
3.7903,0.3759
3.7956,0.37594
3.8008,0.37599
3.8061,0.37603
3.8113,0.37608
3.8165,0.37613
3.8217,0.37617
3.827,0.37621
3.8322,0.37625
3.8375,0.37629
3.8427,0.37634
3.8479,0.37638
3.8532,0.37642
3.8585,0.37645
3.8638,0.37649
3.869,0.37654
3.8742,0.37657
3.8795,0.37661
3.8848,0.37665
3.89,0.37669
3.8952,0.37674
3.9005,0.37677
3.9058,0.37681
3.911,0.37684
3.9164,0.37687
3.9216,0.37691
3.9269,0.37695
3.9321,0.37699
3.9374,0.37702
3.9426,0.37706
3.9479,0.37709
3.9532,0.37712
3.9585,0.37716
3.9637,0.37719
3.969,0.37722
3.9744,0.37724
3.9796,0.37727
3.9848,0.37731
3.99,0.37735
3.9953,0.37739
4.0006,0.37742
4.0059,0.37745
4.0112,0.37748
4.0165,0.3775
4.0216,0.37755
4.0269,0.37757
4.0322,0.37759
4.0375,0.37761
4.0428,0.37764
4.048,0.37768
4.0533,0.3777
4.0585,0.37773
4.0638,0.37775
4.069,0.37778
4.0742,0.3778
4.0794,0.37783
4.0846,0.37786
4.0899,0.37789
4.095,0.37791
4.1003,0.37791
4.1055,0.37793
4.1109,0.37794
4.1161,0.37797
4.1213,0.37798
4.1266,0.37799
4.1318,0.37799
4.1371,0.378
4.1424,0.378
4.1476,0.37799
4.1529,0.37798
4.1583,0.37795
4.1635,0.37794
4.1687,0.37791
4.174,0.37788
4.1793,0.37783
4.1845,0.37778
4.1898,0.37775
4.1951,0.37766
4.2003,0.37756
4.2056,0.3773
4.2108,0.37641
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_3.csv <==
0.43047,2.2834e-05
0.43063,7.8219e-05
0.43082,0.00026527
0.431,0.00087118
0.4312,0.0026128
0.43141,0.00649
0.43163,0.012623
0.43186,0.020064
0.43211,0.028005
0.43237,0.036097
0.43265,0.044227
0.43294,0.052359
0.43325,0.060482
0.43358,0.068591
0.43391,0.076687
0.43426,0.084768
0.43464,0.092831
0.43503,0.10088
0.43543,0.1089
0.43585,0.11691
0.4363,0.1249
0.43676,0.13286
0.43724,0.1408
0.43775,0.14872
0.43828,0.15661
0.43883,0.16447
0.43941,0.1723
0.44001,0.1801
0.44063,0.18787
0.44128,0.19561
0.44196,0.20331
0.44267,0.21097
0.44338,0.2186
0.44412,0.2262
0.44491,0.23375
0.44571,0.24126
0.44654,0.24873
0.44741,0.25615
0.44831,0.26353
0.44924,0.27085
0.45019,0.27814
0.45117,0.28537
0.45219,0.29254
0.45324,0.29967
0.45432,0.30674
0.45542,0.31376
0.45658,0.32071
0.45776,0.32761
0.45899,0.33444
0.46024,0.34121
0.46152,0.34792
0.46284,0.35457
0.4642,0.36115
0.46559,0.36767
0.46704,0.3741
0.46853,0.38045
0.47004,0.38675
0.47161,0.39297
0.4732,0.39912
0.47484,0.40519
0.47654,0.41116
0.47827,0.41707
0.48004,0.4229
0.48185,0.42864
0.48371,0.43431
0.48561,0.43989
0.48756,0.44539
0.48955,0.4508
0.49158,0.45613
0.49366,0.46137
0.49578,0.46653
0.49794,0.47161
0.50016,0.47659
0.50242,0.48148
0.50473,0.48628
0.50708,0.491
0.50946,0.49565
0.51189,0.50021
0.51437,0.50467
0.5169,0.50904
0.51945,0.51334
0.52208,0.51753
0.52471,0.52168
0.5274,0.52572
0.53014,0.52967
0.53293,0.53353
0.53577,0.53731
0.53864,0.54101
0.54157,0.54461
0.54453,0.54815
0.54753,0.5516
0.55056,0.55498
0.55365,0.55828
0.55677,0.5615
0.55993,0.56465
0.56311,0.56774
0.56634,0.57074
0.56959,0.5737
0.57289,0.57656
0.57621,0.57938
0.57957,0.58212
0.58295,0.58481
0.58637,0.58743
0.58983,0.58997
0.59332,0.59247
0.59685,0.59489
0.6004,0.59726
0.60396,0.59959
0.60759,0.60183
0.61123,0.60403
0.61489,0.60619
0.61855,0.60832
0.62226,0.61037
0.62598,0.61239
0.62974,0.61436
0.63349,0.6163
0.63729,0.61817
0.64112,0.62
0.64497,0.62178
0.64885,0.62351
0.65273,0.62522
0.65665,0.62688
0.66057,0.62851
0.6645,0.63011
0.66846,0.63167
0.67241,0.63322
0.6764,0.63471
0.68039,0.63618
0.68438,0.63764
0.68839,0.63907
0.69241,0.64046
0.69644,0.64183
0.70047,0.64319
0.70452,0.64451
0.70857,0.64581
0.71262,0.64711
0.71667,0.64839
0.72074,0.64963
0.72481,0.65086
0.72888,0.65207
0.73298,0.65326
0.73704,0.65445
0.74112,0.65562
0.74519,0.65679
0.74926,0.65794
0.75334,0.65907
0.75742,0.66019
0.76148,0.66131
0.76556,0.6624
0.76962,0.66351
0.77366,0.66461
0.77771,0.66569
0.78174,0.66679
0.78579,0.66785
0.78981,0.66893
0.79382,0.67
0.79785,0.67105
0.80182,0.67214
0.80579,0.67322
0.80977,0.67427
0.81373,0.67534
0.81769,0.67639
0.82162,0.67746
0.82557,0.6785
0.82944,0.6796
0.83332,0.68068
0.83715,0.68179
0.841,0.68287
0.84484,0.68396
0.84866,0.68504
0.85245,0.68615
0.85624,0.68724
0.86,0.68834
0.86376,0.68944
0.86746,0.69058
0.87116,0.6917
0.87484,0.69284
0.87853,0.69395
0.88218,0.69509
0.8858,0.69624
0.88942,0.69738
0.89301,0.69854
0.89658,0.6997
0.90015,0.70086
0.9037,0.70201
0.90726,0.70316
0.9108,0.7043
0.91432,0.70546
0.91785,0.7066
0.92132,0.70778
0.9248,0.70894
0.92827,0.7101
0.93173,0.71125
0.93516,0.71242
0.9386,0.71359
0.94203,0.71474
0.94546,0.71588
0.94887,0.71704
0.95228,0.71819
0.95568,0.71933
0.95905,0.72049
0.96241,0.72165
0.96577,0.7228
0.96911,0.72396
0.97248,0.72509
0.97581,0.72624
0.97914,0.72738
0.9825,0.72849
0.98582,0.72962
0.98917,0.73073
0.99249,0.73184
0.9958,0.73296
0.99911,0.73407
1.0024,0.73516
1.0057,0.73628
1.009,0.73738
1.0123,0.73846
1.0156,0.73953
1.0189,0.7406
1.0222,0.74168
1.0255,0.74275
1.0288,0.74381
1.0321,0.74488
1.0354,0.74594
1.0386,0.74699
1.0419,0.74801
1.0452,0.74905
1.0485,0.75007
1.0518,0.75108
1.0551,0.75209
1.0584,0.7531
1.0617,0.75408
1.065,0.75508
1.0683,0.75606
1.0716,0.75703
1.0749,0.758
1.0782,0.75895
1.0815,0.7599
1.0848,0.76083
1.0881,0.76176
1.0915,0.76268
1.0948,0.76358
1.0981,0.76447
1.1015,0.76538
1.1048,0.76627
1.1082,0.76714
1.1115,0.768
1.1149,0.76887
1.1182,0.76971
1.1216,0.77055
1.125,0.77139
1.1284,0.7722
1.1318,0.77302
1.1351,0.77383
1.1385,0.77463
1.1419,0.77542
1.1453,0.7762
1.1487,0.77697
1.1522,0.77773
1.1556,0.77848
1.159,0.77923
1.1625,0.77995
1.166,0.78066
1.1694,0.78138
1.1729,0.78209
1.1764,0.78277
1.1799,0.78345
1.1833,0.78414
1.1868,0.78481
1.1903,0.78547
1.1939,0.78612
1.1974,0.78677
1.2009,0.78741
1.2044,0.78804
1.208,0.78865
1.2115,0.78929
1.215,0.7899
1.2185,0.79051
1.2221,0.7911
1.2257,0.79168
1.2293,0.79225
1.2328,0.79282
1.2364,0.79338
1.24,0.79395
1.2435,0.79452
1.2471,0.79507
1.2507,0.79562
1.2543,0.79616
1.2579,0.7967
1.2615,0.79725
1.265,0.79779
1.2686,0.79831
1.2722,0.79883
1.2758,0.79935
1.2794,0.79987
1.2831,0.80036
1.2867,0.80087
1.2902,0.80139
1.2938,0.8019
1.2974,0.8024
1.301,0.80291
1.3046,0.80342
1.3082,0.80392
1.3118,0.80442
1.3153,0.80491
1.3189,0.80541
1.3225,0.80588
1.3261,0.80637
1.3297,0.80685
1.3333,0.80733
1.3369,0.80781
1.3405,0.80829
1.344,0.80877
1.3476,0.80926
1.3512,0.80975
1.3547,0.81023
1.3583,0.81069
1.3619,0.81117
1.3654,0.81164
1.369,0.8121
1.3726,0.81255
1.3762,0.81302
1.3797,0.81349
1.3833,0.81396
1.3868,0.81443
1.3904,0.81488
1.3939,0.81535
1.3975,0.8158
1.401,0.81626
1.4046,0.81671
1.4081,0.81717
1.4117,0.81763
1.4152,0.81809
1.4188,0.81853
1.4223,0.81896
1.4258,0.81941
1.4294,0.81986
1.4329,0.82032
1.4364,0.82077
1.4399,0.82121
1.4435,0.82166
1.447,0.82211
1.4505,0.82254
1.454,0.823
1.4575,0.82344
1.461,0.82389
1.4645,0.82433
1.468,0.82478
1.4715,0.82522
1.475,0.82566
1.4785,0.8261
1.482,0.82653
1.4855,0.82697
1.489,0.82741
1.4925,0.82785
1.4959,0.82829
1.4994,0.82872
1.5029,0.82915
1.5064,0.82958
1.5099,0.83
1.5134,0.83043
1.5169,0.83086
1.5203,0.83129
1.5238,0.83171
1.5273,0.83213
1.5308,0.83254
1.5342,0.83297
1.5377,0.8334
1.5412,0.83382
1.5447,0.83422
1.5482,0.83462
1.5517,0.83502
1.5551,0.83542
1.5586,0.83582
1.5621,0.83623
1.5656,0.83663
1.569,0.83704
1.5725,0.83744
1.576,0.83783
1.5795,0.83823
1.5829,0.83862
1.5864,0.83901
1.5899,0.8394
1.5934,0.83979
1.5968,0.84017
1.6003,0.84057
1.6038,0.84096
1.6072,0.84134
1.6107,0.84172
1.6142,0.8421
1.6177,0.84248
1.6211,0.84285
1.6246,0.84322
1.6281,0.84359
1.6316,0.84395
1.6351,0.84433
1.6385,0.84469
1.642,0.84506
1.6455,0.84543
1.6489,0.84579
1.6524,0.84615
1.6559,0.84649
1.6594,0.84685
1.6629,0.84721
1.6663,0.84757
1.6698,0.84793
1.6733,0.84827
1.6768,0.84862
1.6803,0.84897
1.6838,0.84931
1.6872,0.84965
1.6907,0.84999
1.6942,0.85033
1.6977,0.85067
1.7012,0.85099
1.7047,0.85132
1.7082,0.85164
1.7117,0.85198
1.7152,0.85231
1.7187,0.85263
1.7222,0.85296
1.7257,0.85327
1.7292,0.85358
1.7327,0.85389
1.7362,0.8542
1.7397,0.85451
1.7432,0.85483
1.7467,0.85514
1.7502,0.85546
1.7537,0.85577
1.7572,0.85608
1.7607,0.85638
1.7642,0.85668
1.7677,0.85697
1.7712,0.85727
1.7747,0.85757
1.7783,0.85787
1.7818,0.85816
1.7853,0.85845
1.7888,0.85874
1.7923,0.85904
1.7958,0.85934
1.7993,0.85962
1.8028,0.85991
1.8063,0.8602
1.8098,0.86048
1.8133,0.86077
1.8169,0.86104
1.8204,0.86132
1.8239,0.86161
1.8274,0.86188
1.8309,0.86217
1.8344,0.86244
1.8379,0.86272
1.8414,0.86299
1.845,0.86326
1.8485,0.86354
1.852,0.8638
1.8555,0.86407
1.859,0.86433
1.8625,0.8646
1.8661,0.86487
1.8696,0.86513
1.8731,0.8654
1.8766,0.86566
1.8801,0.86592
1.8837,0.86618
1.8872,0.86643
1.8907,0.86669
1.8943,0.86693
1.8978,0.86719
1.9013,0.86745
1.9048,0.86771
1.9083,0.86797
1.9118,0.86823
1.9153,0.86848
1.9188,0.86874
1.9223,0.869
1.9258,0.86924
1.9293,0.8695
1.9328,0.86975
1.9363,0.87
1.9399,0.87025
1.9433,0.87051
1.9469,0.87075
1.9504,0.87099
1.9539,0.87122
1.9574,0.87147
1.9609,0.87172
1.9644,0.87196
1.968,0.8722
1.9715,0.87245
1.975,0.87269
1.9785,0.87293
1.982,0.87317
1.9855,0.8734
1.989,0.87364
1.9925,0.87388
1.996,0.87412
1.9995,0.87435
2.003,0.87459
2.0065,0.87481
2.0101,0.87504
2.0136,0.87527
2.0171,0.87551
2.0206,0.87574
2.0241,0.87597
2.0276,0.87621
2.0311,0.87643
2.0346,0.87666
2.0381,0.87688
2.0416,0.87711
2.0451,0.87733
2.0486,0.87756
2.0521,0.87779
2.0556,0.87802
2.0591,0.87824
2.0626,0.87845
2.0661,0.87868
2.0696,0.8789
2.0731,0.87913
2.0766,0.87935
2.0801,0.87957
2.0836,0.8798
2.0871,0.88002
2.0906,0.88024
2.0941,0.88045
2.0976,0.88067
2.1011,0.88088
2.1046,0.8811
2.1081,0.88131
2.1116,0.88153
2.1151,0.88173
2.1186,0.88195
2.1221,0.88217
2.1256,0.88238
2.1291,0.88258
2.1326,0.88279
2.1361,0.883
2.1396,0.88321
2.1431,0.88342
2.1466,0.88361
2.1501,0.88381
2.1536,0.88402
2.1571,0.88423
2.1606,0.88443
2.1641,0.88464
2.1676,0.88484
2.1711,0.88504
2.1746,0.88524
2.1782,0.88543
2.1817,0.88563
2.1852,0.88583
2.1887,0.88603
2.1922,0.88623
2.1957,0.88642
2.1992,0.88661
2.2027,0.88681
2.2062,0.88701
2.2097,0.88721
2.2132,0.8874
2.2167,0.88759
2.2202,0.88779
2.2237,0.88798
2.2272,0.88817
2.2307,0.88836
2.2342,0.88854
2.2377,0.88874
2.2412,0.88892
2.2447,0.88911
2.2482,0.88929
2.2517,0.88948
2.2552,0.88967
2.2587,0.88986
2.2622,0.89005
2.2657,0.89024
2.2691,0.89044
2.2727,0.89061
2.2761,0.8908
2.2796,Inf
2.2831,Inf
2.2866,Inf
2.2901,Inf
2.2936,Inf
2.2971,Inf
2.3006,Inf
2.3041,Inf
2.3076,Inf
2.3111,Inf
2.3146,Inf
2.3181,Inf
2.3216,Inf
2.3251,Inf
2.3286,Inf
2.3321,Inf
2.3356,Inf
2.3391,Inf
2.3426,Inf
2.3462,Inf
2.3497,Inf
2.3532,Inf
2.3567,Inf
2.3601,Inf
2.3636,Inf
2.3672,Inf
2.3707,Inf
2.3742,Inf
2.3777,Inf
2.3812,Inf
2.3847,Inf
2.3882,Inf
2.3917,Inf
2.3952,Inf
2.3987,Inf
2.4022,Inf
2.4057,Inf
2.4092,Inf
2.4128,Inf
2.4163,Inf
2.4198,Inf
2.4233,Inf
2.4268,Inf
2.4303,Inf
2.4338,Inf
2.4373,Inf
2.4408,Inf
2.4443,Inf
2.4478,Inf
2.4513,Inf
2.4548,Inf
2.4583,Inf
2.4618,Inf
2.4653,Inf
2.4688,Inf
2.4723,Inf
2.4758,Inf
2.4793,Inf
2.4828,Inf
2.4863,Inf
2.4898,Inf
2.4933,Inf
2.4968,Inf
2.5003,Inf
2.5037,Inf
2.5073,Inf
2.5108,Inf
2.5143,Inf
2.5178,Inf
2.5213,Inf
2.5248,Inf
2.5283,Inf
2.5318,Inf
2.5353,Inf
2.5388,Inf
2.5423,Inf
2.5458,Inf
2.5493,Inf
2.5528,Inf
2.5563,Inf
2.5598,Inf
2.5633,Inf
2.5668,Inf
2.5703,Inf
2.5738,Inf
2.5773,Inf
2.5809,Inf
2.5844,Inf
2.5879,Inf
2.5914,Inf
2.5949,Inf
2.5984,Inf
2.602,Inf
2.6055,Inf
2.609,Inf
2.6125,Inf
2.616,Inf
2.6195,Inf
2.623,Inf
2.6264,Inf
2.63,Inf
2.6335,Inf
2.6369,Inf
2.6405,Inf
2.644,Inf
2.6475,Inf
2.651,Inf
2.6545,Inf
2.658,Inf
2.6615,Inf
2.665,Inf
2.6685,Inf
2.672,Inf
2.6755,Inf
2.679,Inf
2.6825,Inf
2.686,Inf
2.6896,Inf
2.6931,Inf
2.6965,Inf
2.7,Inf
2.7036,Inf
2.707,Inf
2.7105,Inf
2.714,Inf
2.7175,Inf
2.721,Inf
2.7245,Inf
2.728,Inf
2.7315,Inf
2.735,Inf
2.7385,Inf
2.742,Inf
2.7455,Inf
2.749,Inf
2.7525,Inf
2.756,Inf
2.7595,Inf
2.763,Inf
2.7665,Inf
2.77,Inf
2.7735,Inf
2.777,Inf
2.7805,Inf
2.784,Inf
2.7875,Inf
2.791,Inf
2.7945,Inf
2.798,Inf
2.8015,Inf
2.805,Inf
2.8085,Inf
2.812,Inf
2.8155,Inf
2.819,Inf
2.8225,Inf
2.826,Inf
2.8295,Inf
2.8329,Inf
2.8364,Inf
2.8399,Inf
2.8434,Inf
2.8469,Inf
2.8504,Inf
2.8539,Inf
2.8574,Inf
2.8608,Inf
2.8643,Inf
2.8678,Inf
2.8713,Inf
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_3_SNR_-2.csv <==
0.43735,6.5391e-06
0.43833,1.772e-05
0.43931,4.795e-05
0.44038,0.00012921
0.44159,0.00034445
0.44283,0.00089414
0.4442,0.0021831
0.44566,0.0047533
0.44722,0.008839
0.44887,0.014079
0.4506,0.019918
0.45245,0.025985
0.45439,0.032105
0.4564,0.038209
0.45852,0.044264
0.46071,0.050261
0.46308,0.056181
0.46554,0.062031
0.46807,0.067807
0.47084,0.073486
0.47366,0.079089
0.47649,0.084625
0.4795,0.090061
0.48267,0.095398
0.48588,0.10066
0.48915,0.10583
0.49258,0.1109
0.49614,0.11588
0.4998,0.12075
0.50353,0.12554
0.50737,0.13023
0.51136,0.13481
0.51537,0.13931
0.51957,0.14369
0.5238,0.148
0.52822,0.15217
0.53274,0.15626
0.53736,0.16024
0.54194,0.16416
0.5467,0.16797
0.55147,0.1717
0.55643,0.17531
0.56145,0.17884
0.56654,0.18229
0.57172,0.18564
0.57696,0.18891
0.58234,0.19208
0.58774,0.19518
0.59318,0.19822
0.5988,0.20114
0.60437,0.20402
0.61008,0.2068
0.61591,0.20949
0.62185,0.21209
0.62777,0.21464
0.63376,0.21713
0.63992,0.21951
0.64601,0.22187
0.65215,0.22417
0.65838,0.22639
0.66469,0.22855
0.6711,0.23063
0.67746,0.23269
0.68383,0.23471
0.6904,0.23662
0.69692,0.23851
0.70343,0.24037
0.71002,0.24217
0.71663,0.24393
0.72339,0.2456
0.73005,0.24728
0.73675,0.24892
0.74339,0.25054
0.75008,0.25212
0.75683,0.25365
0.76363,0.25514
0.77029,0.25665
0.77714,0.25807
0.784,0.25947
0.79084,0.26084
0.79773,0.26217
0.80457,0.2635
0.8115,0.26477
0.81835,0.26605
0.82527,0.26729
0.83209,0.26854
0.839,0.26974
0.84586,0.27093
0.85274,0.2721
0.85969,0.27323
0.86667,0.27433
0.8735,0.27546
0.88034,0.27657
0.88716,0.27767
0.89404,0.27874
0.90084,0.27981
0.90766,0.28086
0.91455,0.28187
0.92138,0.28289
0.92818,0.2839
0.93497,0.2849
0.94183,0.28586
0.94861,0.28683
0.95538,0.2878
0.96209,0.28876
0.96874,0.28973
0.97554,0.29065
0.98224,0.29158
0.98888,0.29251
0.99561,0.29341
1.0023,0.29431
1.0089,0.29522
1.0156,0.29608
1.0223,0.29693
1.029,0.29778
1.0357,0.29863
1.0423,0.29948
1.0489,0.30032
1.0555,0.30115
1.0622,0.30196
1.0688,0.30275
1.0755,0.30355
1.0821,0.30434
1.0886,0.30514
1.0952,0.30593
1.1018,0.30669
1.1084,0.30744
1.115,0.30818
1.1216,0.30892
1.1282,0.30964
1.1348,0.31036
1.1413,0.3111
1.1481,0.31177
1.1546,0.31248
1.1612,0.31317
1.1677,0.31387
1.1742,0.31456
1.1808,0.31525
1.1873,0.31593
1.1938,0.31659
1.2004,0.31724
1.207,0.31788
1.2137,0.31849
1.2201,0.31914
1.2268,0.31974
1.2333,0.32037
1.2399,0.32099
1.2464,0.3216
1.253,0.3222
1.2595,0.32279
1.2661,0.32339
1.2726,0.32397
1.2791,0.32456
1.2858,0.3251
1.2923,0.32567
1.2989,0.32624
1.3054,0.3268
1.3119,0.32736
1.3185,0.3279
1.325,0.32844
1.3315,0.32899
1.3381,0.3295
1.3447,0.33
1.3514,0.3305
1.3579,0.331
1.3646,0.33149
1.3712,0.33199
1.3778,0.33247
1.3842,0.33299
1.3908,0.33348
1.3974,0.33393
1.404,0.33441
1.4106,0.33487
1.4172,0.33534
1.4238,0.33578
1.4303,0.33626
1.4368,0.33672
1.4435,0.33716
1.45,0.33762
1.4565,0.33806
1.4631,0.33851
1.4697,0.33892
1.4764,0.33934
1.4829,0.33977
1.4895,0.34019
1.4961,0.3406
1.5027,0.341
1.5094,0.3414
1.5158,0.34183
1.5225,0.34221
1.5291,0.3426
1.5357,0.34299
1.5423,0.34338
1.549,0.34375
1.5556,0.34412
1.5622,0.3445
1.5689,0.34486
1.5755,0.34523
1.5822,0.34557
1.5887,0.34597
1.5953,0.34633
1.6018,0.3467
1.6084,0.34705
1.6151,0.34739
1.6217,0.34774
1.6283,0.3481
1.6349,0.34844
1.6415,0.34877
1.6481,0.3491
1.6548,0.34944
1.6613,0.34978
1.6679,0.35012
1.6744,0.35045
1.6811,0.35077
1.6878,0.35108
1.6943,0.35141
1.7008,0.35174
1.7074,0.35205
1.714,0.35237
1.7206,0.35269
1.7271,0.35301
1.7336,0.35335
1.7402,0.35364
1.7468,0.35395
1.7534,0.35425
1.7601,0.35452
1.7667,0.35481
1.7732,0.35513
1.7798,0.35542
1.7863,0.35571
1.7929,0.35599
1.7995,0.35627
1.806,0.35657
1.8126,0.35685
1.8191,0.35715
1.8257,0.35742
1.8323,0.35769
1.8388,0.35799
1.8454,0.35825
1.8519,0.35853
1.8585,0.3588
1.8651,0.35906
1.8718,0.3593
1.8784,0.35956
1.885,0.35982
1.8916,0.36006
1.8982,0.36032
1.9049,0.36055
1.9114,0.36081
1.918,0.36107
1.9245,0.36133
1.9311,0.36158
1.9376,0.36183
1.9443,0.36206
1.9508,0.36231
1.9575,0.36252
1.9641,0.36275
1.9705,0.36302
1.9772,0.36324
1.9837,0.36348
1.9903,0.36371
1.997,0.36392
2.0036,0.36415
2.0101,0.36437
2.0167,0.3646
2.0234,0.36481
2.0299,0.36503
2.0365,0.36524
2.0431,0.36544
2.0496,0.36567
2.0563,0.36588
2.0628,0.36609
2.0694,0.3663
2.0759,0.36652
2.0826,0.36672
2.0891,0.36692
2.0958,0.36711
2.1024,0.36729
2.109,0.3675
2.1156,0.36769
2.1222,0.36788
2.1287,0.36807
2.1353,0.36826
2.1419,0.36845
2.1485,0.36864
2.155,0.36884
2.1616,0.36901
2.1682,0.36919
2.1749,0.36936
2.1814,0.36953
2.188,0.36971
2.1945,0.3699
2.2011,0.37006
2.2077,0.37022
2.2143,0.3704
2.2209,0.37056
2.2275,0.37072
2.234,0.37087
2.2405,0.37103
2.2472,0.37117
2.2537,0.37132
2.2603,0.37148
2.2668,0.37162
2.2734,0.37176
2.2799,0.37192
2.2864,0.37205
2.293,0.37219
2.2996,0.3723
2.3062,0.37243
2.3128,0.37253
2.3193,0.37259
2.326,0.37267
2.3325,0.37277
2.3391,0.37288
2.3457,0.37291
2.3523,0.37294
2.3589,0.37299

==> Data/F_Rate_vs_ell_L_3_SNR_-4.csv <==
2.1661,0.11471
2.1457,0.11465
2.1353,0.1146
2.1251,0.11454
2.1149,0.11446
2.0839,0.11424
2.0737,0.11415
2.0429,0.11387
2.0224,0.11365
1.9812,0.1132
1.9709,0.11308
1.9503,0.11284
1.899,0.11217
1.8785,0.11191
1.8474,0.11149
1.7959,0.11074
1.7752,0.11042
1.7649,0.11026
1.7341,0.10975
1.7135,0.10941
1.6825,0.10888
1.6515,0.10834
1.6412,0.10815
1.6205,0.10777
1.5998,0.10738
1.569,0.10675
1.5484,0.10633
1.538,0.10611
1.5175,0.10567
1.5071,0.10544
1.4969,0.10521
1.4867,0.10497
1.4558,0.10425
1.4455,0.10401
1.4249,0.10351
1.4147,0.10324
1.3735,0.10217
1.3632,0.1019
1.3529,0.10162
1.322,0.10074
1.3014,0.10014
1.2912,0.099823
1.2706,0.099192
1.25,0.098535
1.2398,0.098196
1.2295,0.097854
1.2192,0.097506
1.2089,0.097155
1.1985,0.0968
1.1882,0.096436
1.1778,0.09607
1.1674,0.0957
1.1468,0.094931
1.1364,0.094538
1.1157,0.09373
1.095,0.092884
1.0742,0.092021
1.0637,0.091582
1.0533,0.091128
1.0429,0.090667
1.0326,0.090188
1.0118,0.089213
0.9908,0.088215
0.96978,0.087176
0.95922,0.086644
0.94866,0.086101
0.93805,0.085549
0.92757,0.084973
0.91703,0.08439
0.89614,0.083165
0.88556,0.082543
0.87504,0.0819
0.86443,0.08125
0.85374,0.080592
0.83279,0.079183
0.82241,0.078443
0.812,0.077687
0.80157,0.076912
0.79125,0.076107
0.78101,0.075274
0.77076,0.074418
0.7604,0.073552
0.75026,0.072638
0.74015,0.071697
0.73005,0.07073
0.72005,0.069725
0.71025,0.068673
0.70032,0.067604
0.69042,0.066501
0.68072,0.065347
0.67119,0.064143
0.66163,0.062907
0.6522,0.061623
0.64295,0.060285
0.63369,0.058908
0.62482,0.057455
0.6159,0.055964
0.60718,0.054411
0.59855,0.052806
0.59004,0.051143
0.58182,0.049406
0.57361,0.047619
0.56564,0.045761
0.55783,0.043837
0.54192,0.039843
0.53398,0.037757
0.52639,0.035583
0.51899,0.033334
0.51191,0.031001
0.50507,0.028588
0.49854,0.026092
0.43524,8.9231e-06
0.43566,8.9144e-06
0.43818,8.8633e-06
0.44441,8.739e-06


==> Data/F_Rate_vs_ell_L_3_SNR_2.csv <==
0.43036,3.3227e-06
0.43052,9.0209e-06
0.43069,2.4455e-05
0.43086,6.6033e-05
0.43105,0.00017644
0.43126,0.00045907
0.43148,0.0011238
0.4317,0.0024535
0.43195,0.0045758
0.43219,0.0073111
0.43245,0.010377
0.43272,0.013585
0.43301,0.016845
0.4333,0.020123
0.43361,0.023403
0.43395,0.02668
0.43432,0.029951
0.43469,0.033216
0.43506,0.036476
0.43548,0.039727
0.43591,0.04297
0.43632,0.046208
0.4368,0.049433
0.43726,0.052652
0.43778,0.055858
0.43829,0.059057
0.43885,0.062242
0.43944,0.065414
0.44003,0.068577
0.44066,0.071727
0.44129,0.074865
0.44193,0.077994
0.44262,0.081106
0.44338,0.084194
0.44413,0.087271
0.44495,0.090326
0.44575,0.093374
0.44657,0.096407
0.44742,0.09942
0.44832,0.10241
0.44928,0.10538
0.45024,0.10833
0.45124,0.11126
0.45227,0.11417
0.45332,0.11706
0.45441,0.11993
0.45552,0.12278
0.45666,0.1256
0.45788,0.1284
0.45903,0.13119
0.46028,0.13394
0.4616,0.13666
0.46296,0.13935
0.46436,0.14201
0.46576,0.14465
0.46717,0.14728
0.46861,0.14988
0.47018,0.15242
0.47177,0.15494
0.47336,0.15744
0.47502,0.15991
0.47668,0.16235
0.4784,0.16475
0.48015,0.16714
0.48199,0.16946
0.48385,0.17177
0.48575,0.17404
0.48768,0.17629
0.48967,0.17849
0.49174,0.18065
0.49379,0.1828
0.49591,0.1849
0.49805,0.18698
0.50026,0.18901
0.50247,0.19103
0.50476,0.193
0.5071,0.19493
0.50948,0.19683
0.51196,0.19867
0.51451,0.20046
0.51704,0.20225
0.51959,0.20401
0.52215,0.20575
0.52476,0.20745
0.52751,0.20908
0.53023,0.21071
0.53307,0.21227
0.53591,0.21381
0.53871,0.21536
0.54163,0.21684
0.54458,0.21829
0.54754,0.21972
0.55053,0.22113
0.55364,0.22247
0.55679,0.22378
0.55996,0.22507
0.56316,0.22633
0.56637,0.22758
0.56963,0.22879
0.5729,0.22998
0.57617,0.23115
0.57953,0.23228
0.5829,0.2334
0.58629,0.23449
0.58977,0.23553
0.59327,0.23655
0.59679,0.23755
0.60033,0.23853
0.60384,0.23952
0.6074,0.24047
0.61099,0.2414
0.61456,0.24232
0.61827,0.24318
0.62192,0.24405
0.62562,0.2449
0.62934,0.24572
0.63311,0.24652
0.63699,0.24726
0.64082,0.24802
0.64468,0.24875
0.64851,0.24949
0.65234,0.25022
0.65617,0.25094
0.66006,0.25163
0.66404,0.25228
0.66792,0.25295
0.67188,0.25359
0.6759,0.2542
0.6799,0.25481
0.68393,0.2554
0.68794,0.25599
0.692,0.25655
0.69605,0.25712
0.70014,0.25766
0.70422,0.2582
0.70825,0.25875
0.71235,0.25927
0.71648,0.25977
0.72055,0.26029
0.72461,0.2608
0.7287,0.2613
0.73273,0.26182
0.73676,0.26233
0.74083,0.26282
0.74489,0.26331
0.74901,0.26377
0.75312,0.26423
0.75715,0.26471
0.76121,0.26518
0.76526,0.26565
0.7694,0.26608
0.77346,0.26653
0.77758,0.26696
0.78168,0.26738
0.78571,0.26784
0.78969,0.2683
0.79372,0.26874
0.79782,0.26915
0.80181,0.26959
0.80577,0.27005
0.8097,0.2705
0.81367,0.27094
0.81764,0.27137
0.82158,0.27181
0.82549,0.27226
0.82934,0.27272
0.83318,0.27318
0.83706,0.27362
0.84094,0.27406
0.84475,0.27452
0.84858,0.27497
0.85237,0.27542
0.85619,0.27586
0.85985,0.27635
0.86365,0.27679
0.86742,0.27724
0.87116,0.27769
0.87476,0.27819
0.87844,0.27865
0.88213,0.27911
0.88576,0.27958
0.88942,0.28003
0.89305,0.2805
0.89661,0.28098
0.90018,0.28146
0.90373,0.28193
0.90726,0.28241
0.91079,0.28289
0.91435,0.28335
0.91785,0.28383
0.92132,0.28431
0.92488,0.28477
0.92829,0.28526
0.93175,0.28574
0.93516,0.28623
0.93856,0.28671
0.94196,0.2872
0.94535,0.28768
0.94874,0.28816
0.95212,0.28864
0.95553,0.28911
0.95897,0.28956
0.96234,0.29004
0.96573,0.2905
0.96912,0.29096
0.9725,0.29142
0.97584,0.29189
0.9791,0.29238
0.98251,0.29282
0.9858,0.29329
0.98917,0.29374
0.99251,0.29419
0.99585,0.29464
0.99915,0.2951
1.0025,0.29555
1.0057,0.29602
1.009,0.29648
1.0123,0.29691
1.0157,0.29734
1.019,0.29778
1.0223,0.29822
1.0256,0.29866
1.0288,0.2991
1.0321,0.29954
1.0354,0.29998
1.0386,0.30041
1.042,0.30083
1.0453,0.30124
1.0486,0.30165
1.0519,0.30208
1.0551,0.30251
1.0584,0.30292
1.0616,0.30333
1.065,0.30374
1.0683,0.30413
1.0716,0.30452
1.0749,0.30491
1.0783,0.30529
1.0815,0.30569
1.0849,0.30607
1.0882,0.30645
1.0915,0.30684
1.0948,0.30722
1.0981,0.30759
1.1014,0.30796
1.1047,0.30835
1.1081,0.30871
1.1114,0.30907
1.1148,0.3094
1.1181,0.30976
1.1215,0.3101
1.1248,0.31047
1.1282,0.31081
1.1316,0.31113
1.135,0.31146
1.1384,0.31178
1.1419,0.3121
1.1453,0.31241
1.1487,0.31272
1.1522,0.31302
1.1556,0.31334
1.159,0.31364
1.1625,0.31394
1.166,0.31423
1.1695,0.31452
1.173,0.31479
1.1765,0.31508
1.1799,0.31537
1.1834,0.31564
1.1869,0.31591
1.1905,0.31618
1.194,0.31645
1.1974,0.31673
1.201,0.31698
1.2045,0.31724
1.208,0.31751
1.2116,0.31775
1.2152,0.31799
1.2187,0.31824
1.2223,0.31847
1.2259,0.31871
1.2294,0.31895
1.233,0.3192
1.2366,0.31943
1.2401,0.31968
1.2437,0.3199
1.2473,0.32013
1.2508,0.32037
1.2544,0.32059
1.258,0.32082
1.2616,0.32103
1.2653,0.32123
1.2689,0.32144
1.2724,0.32167
1.2761,0.32187
1.2797,0.32208
1.2833,0.3223
1.2869,0.32249
1.2905,0.32272
1.294,0.32293
1.2976,0.32314
1.3012,0.32335
1.3048,0.32356
1.3084,0.32375
1.312,0.32396
1.3156,0.32417
1.3192,0.32437
1.3228,0.32457
1.3263,0.32478
1.3299,0.32497
1.3335,0.32518
1.337,0.32539
1.3406,0.32559
1.3442,0.32578
1.3478,0.32598
1.3513,0.32618
1.3549,0.32638
1.3585,0.32656
1.3621,0.32675
1.3657,0.32694
1.3693,0.32713
1.3729,0.32731
1.3765,0.3275
1.38,0.32769
1.3836,0.32788
1.3872,0.32806
1.3908,0.32825
1.3943,0.32845
1.3978,0.32865
1.4014,0.32882
1.4049,0.32901
1.4085,0.3292
1.412,0.32939
1.4155,0.32958
1.4191,0.32977
1.4226,0.32995
1.4262,0.33012
1.4298,0.33029
1.4333,0.33048
1.4368,0.33067
1.4403,0.33086
1.4438,0.33105
1.4473,0.33123
1.4508,0.33142
1.4543,0.33161
1.4578,0.3318
1.4613,0.33198
1.4649,0.33214
1.4685,0.33231
1.472,0.33248
1.4755,0.33267
1.479,0.33285
1.4826,0.33302
1.486,0.3332
1.4896,0.33337
1.493,0.33356
1.4965,0.33374
1.5,0.33391
1.5035,0.33409
1.507,0.33426
1.5105,0.33443
1.514,0.33461
1.5174,0.33479
1.5209,0.33496
1.5244,0.33514
1.5278,0.33533
1.5313,0.33549
1.5348,0.33566
1.5383,0.33582
1.5418,0.33599
1.5453,0.33616
1.5488,0.33633
1.5522,0.3365
1.5557,0.33667
1.5592,0.33683
1.5626,0.33702
1.566,0.3372
1.5695,0.33736
1.5729,0.33754
1.5764,0.3377
1.5798,0.33787
1.5833,0.33804
1.5867,0.3382
1.5902,0.33836
1.5936,0.33853
1.5971,0.33869
1.6005,0.33886
1.604,0.33902
1.6075,0.33917
1.611,0.33932
1.6145,0.33946
1.6181,0.33961
1.6216,0.33976
1.625,0.33992
1.6285,0.34007
1.632,0.34021
1.6356,0.34035
1.639,0.3405
1.6425,0.34065
1.646,0.34081
1.6495,0.34095
1.653,0.3411
1.6565,0.34123
1.66,0.34138
1.6635,0.34151
1.667,0.34166
1.6704,0.34181
1.6738,0.34197
1.6773,0.34211
1.6809,0.34224
1.6844,0.34237
1.6879,0.34251
1.6914,0.34265
1.6949,0.34278
1.6984,0.34292
1.7019,0.34306
1.7053,0.34321
1.7087,0.34336
1.7122,0.3435
1.7157,0.34363
1.7192,0.34377
1.7226,0.34391
1.7261,0.34405
1.7296,0.34418
1.7331,0.34432
1.7365,0.34445
1.74,0.34458
1.7435,0.34471
1.747,0.34483
1.7506,0.34496
1.754,0.3451
1.7575,0.34522
1.761,0.34535
1.7645,0.34548
1.768,0.34561
1.7714,0.34575
1.775,0.34586
1.7785,0.34598
1.7819,0.34611
1.7855,0.34623
1.7891,0.34633
1.7926,0.34645
1.7961,0.34657
1.7996,0.34668
1.8031,0.3468
1.8067,0.34691
1.8102,0.34703
1.8137,0.34715
1.8172,0.34727
1.8207,0.34738
1.8242,0.3475
1.8278,0.3476
1.8313,0.34772
1.8349,0.34783
1.8382,0.34796
1.8418,0.34807
1.8453,0.34819
1.8488,0.34829
1.8524,0.3484
1.8559,0.34851
1.8593,0.34863
1.8629,0.34873
1.8664,0.34884
1.87,0.34895
1.8734,0.34906
1.877,0.34917
1.8804,0.34928
1.8839,0.3494
1.8875,0.3495
1.891,0.34961
1.8945,0.34971
1.898,0.34982
1.9016,0.34992
1.9051,0.35002
1.9087,0.35012
1.9121,0.35023
1.9156,0.35035
1.9191,0.35045
1.9226,0.35055
1.9261,0.35066
1.9297,0.35075
1.9332,0.35085
1.9367,0.35095
1.9403,0.35105
1.9438,0.35115
1.9473,0.35125
1.9508,0.35135
1.9544,0.35145
1.9578,0.35156
1.9613,0.35165
1.9649,0.35174
1.9684,0.35185
1.9719,0.35195
1.9754,0.35205
1.9789,0.35215
1.9824,0.35224
1.9859,0.35235
1.9894,0.35244
1.993,0.35254
1.9965,0.35263
1.9999,0.35273
2.0035,0.35283
2.007,0.35292
2.0105,0.35302
2.014,0.35311
2.0175,0.35321
2.021,0.35331
2.0245,0.3534
2.028,0.3535
2.0315,0.35359
2.035,0.35369
2.0385,0.35379
2.042,0.35388
2.0455,0.35398
2.0491,0.35405
2.0526,0.35415
2.056,0.35425
2.0595,0.35434
2.063,0.35443
2.0665,0.35453
2.07,0.35461
2.0735,0.3547
2.0771,0.35479
2.0805,0.35488
2.084,0.35498
2.0875,0.35508
2.091,0.35517
2.0945,0.35525
2.0981,0.35533
2.1016,0.35542
2.1051,0.35551
2.1086,0.3556
2.1121,0.35569
2.1156,0.35577
2.1191,0.35586
2.1225,0.35595
2.1261,0.35603
2.1295,0.35613
2.133,0.35621
2.1365,0.3563
2.1399,0.3564
2.1435,0.35648
2.147,0.35656
2.1505,0.35665
2.154,0.35673
2.1575,0.35682
2.161,0.3569
2.1644,0.35699
2.168,0.35707
2.1714,0.35716
2.1749,0.35724
2.1784,0.35733
2.1819,0.35742
2.1853,0.35751
2.1887,0.35761
2.1923,0.35768
2.1957,0.35777
2.1992,0.35785
2.2027,0.35793
2.2062,0.35802
2.2097,0.3581
2.2131,0.35819
2.2166,0.35827
2.2202,0.35834
2.2237,0.35841
2.2272,0.35849
2.2307,0.35857
2.2342,0.35865
2.2378,0.35872
2.2412,0.3588
2.2447,0.35888
2.2482,0.35896
2.2517,0.35904
2.2552,0.35911
2.2587,0.3592
2.2622,0.35928
2.2657,0.35935
2.2692,0.35943
2.2726,0.35951
2.2761,0.35959
2.2797,0.35966
2.2832,0.35973
2.2867,0.35981
2.2902,0.35988
2.2938,0.35994
2.2973,0.36001
2.3008,0.36008
2.3043,0.36016
2.3078,0.36022
2.3113,0.3603
2.3148,0.36038
2.3183,0.36045
2.3218,0.36052
2.3254,0.36058
2.3288,0.36066
2.3323,0.36074
2.3359,0.36079
2.3394,0.36086
2.3429,0.36093
2.3464,0.361
2.3499,0.36107
2.3534,0.36114
2.3569,0.36121
2.3604,0.36128
2.364,0.36134
2.3675,0.36141
2.371,0.36148
2.3745,0.36155
2.378,0.36162
2.3815,0.36169
2.385,0.36175
2.3885,0.36182
2.3921,0.36188
2.3956,0.36194
2.3991,0.36201
2.4027,0.36207
2.4061,0.36214
2.4096,0.36222
2.4131,0.36228
2.4166,0.36234
2.4201,0.36241
2.4236,0.36248
2.4272,0.36253
2.4307,0.3626
2.4342,0.36267
2.4377,0.36273
2.4412,0.3628
2.4447,0.36286
2.4482,0.36292
2.4518,0.36298
2.4553,0.36303
2.4588,0.3631
2.4623,0.36317
2.4658,0.36324
2.4693,0.3633
2.4728,0.36336
2.4763,0.36342
2.4798,0.36348
2.4833,0.36355
2.4868,0.36361
2.4903,0.36367
2.4937,0.36374
2.4972,0.36381
2.5007,0.36387
2.5042,0.36393
2.5078,0.36397
2.5114,0.36403
2.5148,0.3641
2.5183,0.36416
2.5218,0.36421
2.5253,0.36428
2.5288,0.36433
2.5323,0.36439
2.5358,0.36446
2.5393,0.36451
2.5428,0.36458
2.5463,0.36464
2.5498,0.36469
2.5533,0.36475
2.5569,0.3648
2.5604,0.36486
2.5638,0.36493
2.5673,0.36499
2.5707,0.36505
2.5742,0.36511
2.5777,0.36517
2.5812,0.36522
2.5848,0.36528
2.5883,0.36533
2.5918,0.36539
2.5953,0.36544
2.5988,0.36549
2.6023,0.36556
2.6058,0.36561
2.6092,0.36567
2.6127,0.36573
2.6162,0.36578
2.6197,0.36584
2.6233,0.36588
2.6268,0.36594
2.6303,0.36599
2.6338,0.36605
2.6372,0.36611
2.6407,0.36616
2.6443,0.36621
2.6477,0.36626
2.6513,0.36631
2.6548,0.36637
2.6583,0.36642
2.6618,0.36646
2.6653,0.36652
2.6687,0.36658
2.6722,0.36663
2.6758,0.36668
2.6792,0.36673
2.6828,0.36677
2.6863,0.36682
2.6898,0.36687
2.6933,0.36692
2.6969,0.36695
2.7004,0.36701
2.7039,0.36705
2.7074,0.3671
2.7109,0.36715
2.7144,0.36719
2.7179,0.36724
2.7215,0.36728
2.7249,0.36733
2.7284,0.36737
2.732,0.36742
2.7354,0.36747
2.7389,0.36752
2.7424,0.36756
2.746,0.3676
2.7494,0.36764
2.7529,0.36769
2.7564,0.36773
2.7599,0.36778
2.7634,0.36781
2.767,0.36785
2.7705,0.36789
2.774,0.36792
2.7775,0.36796
2.781,0.36799
2.7845,0.36803
2.788,0.36806
2.7915,0.3681
2.7949,0.36815
2.7984,0.36818
2.8019,0.36821
2.8053,0.36823
2.8089,0.36826
2.8124,0.36829
2.8159,0.36832
2.8194,0.36834
2.8229,0.36835
2.8264,0.36837
2.8299,0.36839
2.8334,0.3684
2.8368,0.36841
2.8404,0.36842
2.8439,0.36841
2.8475,0.3684
2.851,0.36837
2.8545,0.36835
2.8579,0.36833
2.8615,0.36829
2.8649,0.36827
2.8684,0.3682
2.8719,0.3681
2.8753,0.36784
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_5.csv <==
0.42855,1.4188e-05
0.42856,5.0108e-05
0.42857,0.00017501
0.42859,0.00058911
0.4286,0.0017866
0.42862,0.0043926
0.42863,0.0083661
0.42865,0.013065
0.42866,0.018024
0.42868,0.023063
0.4287,0.028124
0.42872,0.033191
0.42874,0.038259
0.42877,0.043327
0.42879,0.048395
0.42882,0.053462
0.42884,0.058528
0.42887,0.063593
0.4289,0.068658
0.42893,0.073721
0.42897,0.078783
0.429,0.083844
0.42904,0.088904
0.42908,0.093962
0.42913,0.099019
0.42917,0.10407
0.42922,0.10913
0.42926,0.11418
0.42932,0.11923
0.42937,0.12428
0.42943,0.12932
0.42949,0.13437
0.42956,0.13941
0.42963,0.14445
0.4297,0.14948
0.42977,0.15452
0.42984,0.15955
0.42992,0.16457
0.43001,0.1696
0.43009,0.17462
0.43019,0.17963
0.43028,0.18465
0.43038,0.18966
0.43049,0.19466
0.4306,0.19966
0.43071,0.20465
0.43083,0.20964
0.43095,0.21463
0.43108,0.21961
0.43122,0.22458
0.43137,0.22954
0.43152,0.2345
0.43167,0.23945
0.43183,0.2444
0.432,0.24933
0.43217,0.25427
0.43236,0.25919
0.43254,0.2641
0.43274,0.269
0.43295,0.2739
0.43316,0.27878
0.43338,0.28366
0.43361,0.28852
0.43384,0.29338
0.43409,0.29822
0.43434,0.30305
0.4346,0.30787
0.43488,0.31268
0.43516,0.31747
0.43545,0.32225
0.43575,0.32701
0.43606,0.33177
0.43639,0.3365
0.43673,0.34122
0.43707,0.34593
0.43743,0.35061
0.4378,0.35528
0.43818,0.35993
0.43858,0.36457
0.43898,0.36918
0.4394,0.37378
0.43983,0.37835
0.44028,0.38291
0.44073,0.38745
0.44121,0.39196
0.4417,0.39645
0.4422,0.40091
0.44271,0.40535
0.44325,0.40977
0.4438,0.41416
0.44436,0.41853
0.44494,0.42288
0.44553,0.42719
0.44614,0.43148
0.44676,0.43575
0.44741,0.43998
0.44807,0.44418
0.44876,0.44834
0.44946,0.45248
0.45018,0.45658
0.45092,0.46066
0.45168,0.46469
0.45247,0.46869
0.45326,0.47266
0.45407,0.47661
0.45491,0.48051
0.45578,0.48436
0.45665,0.4882
0.45755,0.492
0.45846,0.49576
0.4594,0.49948
0.46037,0.50315
0.46135,0.50679
0.46234,0.51041
0.46336,0.51398
0.4644,0.51751
0.46546,0.52099
0.46655,0.52444
0.46766,0.52784
0.46882,0.53118
0.46997,0.5345
0.47115,0.53778
0.47235,0.54101
0.47357,0.5442
0.47483,0.54734
0.47612,0.55043
0.47742,0.55349
0.47874,0.55649
0.4801,0.55945
0.48148,0.56237
0.48287,0.56524
0.4843,0.56806
0.48576,0.57083
0.48724,0.57356
0.48874,0.57625
0.49028,0.57888
0.49182,0.58148
0.49342,0.58401
0.49504,0.58648
0.49667,0.58893
0.49833,0.59133
0.50001,0.5937
0.50172,0.59601
0.50345,0.59828
0.50522,0.60049
0.507,0.60266
0.50882,0.60478
0.51065,0.60687
0.51251,0.60891
0.5144,0.6109
0.51631,0.61285
0.51824,0.61477
0.52019,0.61664
0.52217,0.61847
0.52417,0.62025
0.5262,0.62199
0.52825,0.62369
0.53033,0.62535
0.53243,0.62696
0.53454,0.62856
0.53668,0.6301
0.53885,0.6316
0.54104,0.63306
0.54325,0.63448
0.54549,0.63586
0.54775,0.63721
0.55003,0.63852
0.55232,0.6398
0.55465,0.64104
0.55699,0.64225
0.55936,0.64342
0.56175,0.64455
0.56416,0.64565
0.56659,0.64671
0.56906,0.64773
0.5715,0.64876
0.57397,0.64976
0.57647,0.65071
0.57899,0.65164
0.58151,0.65255
0.58407,0.65342
0.58665,0.65425
0.58924,0.65506
0.59184,0.65586
0.59444,0.65665
0.59708,0.65739
0.59973,0.65811
0.60239,0.65881
0.60506,0.6595
0.60774,0.66016
0.61043,0.66082
0.61314,0.66144
0.61585,0.66207
0.61856,0.66268
0.62129,0.66326
0.62405,0.66381
0.62681,0.66436
0.62957,0.6649
0.63234,0.66543
0.63511,0.66595
0.6379,0.66644
0.6407,0.66692
0.64348,0.66742
0.64628,0.66789
0.64908,0.66836
0.65188,0.66882
0.6547,0.66926
0.65752,0.6697
0.66034,0.67013
0.66313,0.67059
0.66594,0.67103
0.66874,0.67147
0.67155,0.6719
0.67438,0.6723
0.6772,0.67271
0.68003,0.6731
0.68287,0.6735
0.6857,0.67389
0.68851,0.67429
0.69132,0.67469
0.69414,0.67508
0.69696,0.67547
0.69973,0.6759
0.70253,0.6763
0.70533,0.67671
0.70809,0.67713
0.71085,0.67756
0.71363,0.67798
0.71639,0.6784
0.71914,0.67882
0.72188,0.67926
0.72464,0.67967
0.72737,0.68011
0.73009,0.68055
0.7328,0.68101
0.7355,0.68146
0.73818,0.68194
0.74085,0.68241
0.74352,0.68288
0.74618,0.68336
0.74882,0.68385
0.75144,0.68437
0.75404,0.68489
0.75664,0.68541
0.75925,0.68592
0.76182,0.68645
0.7644,0.68698
0.76695,0.68753
0.7695,0.68808
0.77202,0.68865
0.77454,0.68922
0.77706,0.68978
0.77953,0.69038
0.78199,0.69099
0.78445,0.69159
0.78688,0.69222
0.78931,0.69285
0.79173,0.69348
0.79412,0.69413
0.79649,0.69479
0.79886,0.69545
0.80122,0.69611
0.80355,0.6968
0.8059,0.69747
0.8082,0.69817
0.81048,0.69889
0.81277,0.69959
0.81504,0.70032
0.81727,0.70106
0.81952,0.70179
0.82174,0.70254
0.82393,0.70331
0.82612,0.70408
0.82827,0.70487
0.83043,0.70566
0.83258,0.70645
0.8347,0.70726
0.8368,0.70809
0.8389,0.7089
0.841,0.70972
0.84306,0.71056
0.84511,0.71141
0.84715,0.71226
0.84919,0.71312
0.85121,0.71398
0.85321,0.71485
0.85519,0.71573
0.85718,0.71661
0.85914,0.7175
0.8611,0.7184
0.86304,0.7193
0.86497,0.72021
0.86689,0.72113
0.86879,0.72204
0.87069,0.72297
0.87259,0.72389
0.87447,0.72482
0.87633,0.72576
0.87819,0.7267
0.88003,0.72765
0.88187,0.7286
0.8837,0.72955
0.88552,0.7305
0.88735,0.73145
0.88915,0.73241
0.89098,0.73335
0.89278,0.73431
0.89457,0.73527
0.89635,0.73623
0.89814,0.73719
0.89991,0.73815
0.90169,0.73911
0.90346,0.74006
0.90523,0.74102
0.90699,0.74198
0.90875,0.74293
0.9105,0.74389
0.91224,0.74485
0.91398,0.74581
0.91572,0.74677
0.91746,0.74772
0.91921,0.74866
0.92094,0.74962
0.92267,0.75057
0.92439,0.75153
0.92612,0.75247
0.92786,0.7534
0.92957,0.75436
0.93129,0.7553
0.93301,0.75623
0.93475,0.75716
0.93648,0.75808
0.93821,0.759
0.93996,0.75989
0.94169,0.76081
0.94343,0.76171
0.94516,0.76262
0.94692,0.76349
0.94868,0.76437
0.95043,0.76525
0.95219,0.76612
0.95395,0.76698
0.95572,0.76784
0.95748,0.7687
0.95925,0.76955
0.96104,0.77038
0.96281,0.77121
0.96461,0.77203
0.96639,0.77286
0.96818,0.77367
0.96999,0.77447
0.97178,0.77528
0.97362,0.77605
0.97543,0.77684
0.97725,0.77761
0.97908,0.77838
0.98093,0.77913
0.98277,0.77989
0.98462,0.78063
0.98649,0.78135
0.98836,0.78207
0.99024,0.78278
0.99213,0.78348
0.99402,0.78418
0.99591,0.78488
0.99781,0.78556
0.99973,0.78622
1.0017,0.78689
1.0036,0.78753
1.0055,0.78818
1.0075,0.78882
1.0094,0.78945
1.0114,0.79008
1.0133,0.79069
1.0153,0.79129
1.0173,0.7919
1.0193,0.79249
1.0212,0.79308
1.0232,0.79366
1.0252,0.79422
1.0273,0.79479
1.0293,0.79533
1.0313,0.79588
1.0334,0.7964
1.0354,0.79693
1.0375,0.79745
1.0395,0.79796
1.0416,0.79847
1.0437,0.79896
1.0457,0.79944
1.0478,0.79993
1.0499,0.80039
1.052,0.80086
1.0541,0.80133
1.0563,0.80178
1.0584,0.80222
1.0605,0.80266
1.0626,0.8031
1.0648,0.80354
1.0669,0.80396
1.0691,0.80438
1.0712,0.80479
1.0734,0.80521
1.0755,0.80562
1.0777,0.806
1.0799,0.80639
1.0821,0.80677
1.0842,0.80715
1.0865,0.80751
1.0886,0.80789
1.0908,0.80824
1.0931,0.80859
1.0953,0.80894
1.0975,0.80929
1.0997,0.80964
1.1019,0.80999
1.1041,0.81033
1.1064,0.81066
1.1086,0.81099
1.1108,0.81131
1.1131,0.81163
1.1153,0.81195
1.1176,0.81226
1.1198,0.81257
1.1221,0.81287
1.1243,0.81318
1.1266,0.81347
1.1288,0.81378
1.1311,0.81408
1.1334,0.81436
1.1356,0.81465
1.1379,0.81494
1.1402,0.81523
1.1424,0.81552
1.1447,0.81581
1.147,0.81609
1.1492,0.81637
1.1515,0.81664
1.1538,0.81693
1.156,0.81721
1.1583,0.81747
1.1606,0.81774
1.1629,0.81802
1.1651,0.81829
1.1674,0.81856
1.1697,0.81883
1.1719,0.8191
1.1742,0.81937
1.1765,0.81965
1.1787,0.81991
1.181,0.82016
1.1833,0.82042
1.1856,0.82068
1.1878,0.82095
1.1901,0.82122
1.1924,0.82149
1.1946,0.82176
1.1968,0.82203
1.1991,0.82229
1.2014,0.82255
1.2036,0.82282
1.2059,0.8231
1.2081,0.82336
1.2104,0.82364
1.2126,0.82391
1.2148,0.82418
1.2171,0.82444
1.2193,0.82471
1.2215,0.82499
1.2238,0.82526
1.226,0.82554
1.2282,0.82582
1.2304,0.8261
1.2327,0.82637
1.2349,0.82664
1.2371,0.82692
1.2393,0.8272
1.2415,0.82749
1.2437,0.82777
1.2459,0.82806
1.2481,0.82835
1.2503,0.82863
1.2525,0.82891
1.2547,0.82921
1.2569,0.82949
1.259,0.82978
1.2612,0.83009
1.2634,0.83038
1.2655,0.83068
1.2677,0.83098
1.2698,0.83129
1.272,0.83158
1.2741,0.83189
1.2763,0.83219
1.2784,0.8325
1.2806,0.83279
1.2828,0.83308
1.2849,0.8334
1.287,0.8337
1.2891,0.83401
1.2913,0.83431
1.2934,0.83462
1.2955,0.83492
1.2977,0.83523
1.2998,0.83555
1.3019,0.83586
1.304,0.83618
1.3061,0.83649
1.3082,0.8368
1.3103,0.83713
1.3124,0.83744
1.3145,0.83775
1.3166,0.83806
1.3187,0.83838
1.3208,0.8387
1.3229,0.83903
1.325,0.83934
1.3271,0.83965
1.3292,0.83997
1.3312,0.8403
1.3333,0.84063
1.3354,0.84095
1.3374,0.84127
1.3395,0.84161
1.3416,0.84194
1.3436,0.84226
1.3457,0.8426
1.3477,0.84292
1.3498,0.84325
1.3518,0.84358
1.3539,0.84391
1.3559,0.84424
1.358,0.84456
1.36,0.84489
1.3621,0.84522
1.3641,0.84555
1.3662,0.84588
1.3682,0.84619
1.3703,0.84652
1.3723,0.84684
1.3743,0.84716
1.3764,0.84747
1.3784,0.8478
1.3805,0.84812
1.3825,0.84844
1.3846,0.84876
1.3866,0.84909
1.3886,0.84941
1.3906,0.84973
1.3927,0.85006
1.3947,0.85038
1.3967,0.8507
1.3988,0.85102
1.4008,0.85134
1.4028,0.85167
1.4048,0.85199
1.4069,0.85231
1.4089,0.85263
1.4109,0.85295
1.4129,0.85326
1.415,0.85357
1.417,0.85388
1.419,0.8542
1.421,0.85451
1.4231,0.85482
1.4251,Inf
1.4271,Inf
1.4291,Inf
1.4312,Inf
1.4332,Inf
1.4352,Inf
1.4373,Inf
1.4393,Inf
1.4413,Inf
1.4433,Inf
1.4454,Inf
1.4474,Inf
1.4494,Inf
1.4514,Inf
1.4535,Inf
1.4555,Inf
1.4575,Inf
1.4595,Inf
1.4616,Inf
1.4636,Inf
1.4656,Inf
1.4677,Inf
1.4697,Inf
1.4717,Inf
1.4738,Inf
1.4758,Inf
1.4779,Inf
1.4799,Inf
1.482,Inf
1.484,Inf
1.4861,Inf
1.4881,Inf
1.4902,Inf
1.4923,Inf
1.4943,Inf
1.4964,Inf
1.4984,Inf
1.5005,Inf
1.5026,Inf
1.5047,Inf
1.5067,Inf
1.5088,Inf
1.5109,Inf
1.5129,Inf
1.515,Inf
1.5171,Inf
1.5191,Inf
1.5212,Inf
1.5233,Inf
1.5254,Inf
1.5275,Inf
1.5296,Inf
1.5317,Inf
1.5337,Inf
1.5358,Inf
1.5379,Inf
1.54,Inf
1.5421,Inf
1.5442,Inf
1.5463,Inf
1.5484,Inf
1.5505,Inf
1.5526,Inf
1.5547,Inf
1.5568,Inf
1.5589,Inf
1.561,Inf
1.5631,Inf
1.5652,Inf
1.5673,Inf
1.5695,Inf
1.5716,Inf
1.5737,Inf
1.5758,Inf
1.5779,Inf
1.58,Inf
1.5821,Inf
1.5842,Inf
1.5863,Inf
1.5885,Inf
1.5906,Inf
1.5927,Inf
1.5949,Inf
1.597,Inf
1.5991,Inf
1.6012,Inf
1.6034,Inf
1.6055,Inf
1.6076,Inf
1.6098,Inf
1.6119,Inf
1.614,Inf
1.6162,Inf
1.6183,Inf
1.6204,Inf
1.6226,Inf
1.6247,Inf
1.6269,Inf
1.629,Inf
1.6311,Inf
1.6333,Inf
1.6354,Inf
1.6376,Inf
1.6397,Inf
1.6418,Inf
1.644,Inf
1.6461,Inf
1.6483,Inf
1.6504,Inf
1.6526,Inf
1.6547,Inf
1.6568,Inf
1.659,Inf
1.6611,Inf
1.6633,Inf
1.6654,Inf
1.6675,Inf
1.6697,Inf
1.6718,Inf
1.6739,Inf
1.6761,Inf
1.6782,Inf
1.6803,Inf
1.6825,Inf
1.6846,Inf
1.6868,Inf
1.6889,Inf
1.691,Inf
1.6932,Inf
1.6953,Inf
1.6974,Inf
1.6996,Inf
1.7017,Inf
1.7038,Inf
1.706,Inf
1.7081,Inf
1.7102,Inf
1.7123,Inf
1.7144,Inf
1.7166,Inf
1.7187,Inf
1.7208,Inf
1.7229,Inf
1.725,Inf
1.7271,Inf
1.7293,Inf
1.7314,Inf
1.7335,Inf
1.7356,Inf
1.7377,Inf
1.7398,Inf
1.742,Inf
1.7441,Inf
1.7462,Inf
1.7483,Inf
1.7504,Inf
1.7525,Inf
1.7547,Inf
1.7568,Inf
1.7589,Inf
1.761,Inf
1.7631,Inf
1.7652,Inf
1.7673,Inf
1.7694,Inf
1.7715,Inf
1.7736,Inf
1.7757,Inf
1.7778,Inf
1.7799,Inf
1.782,Inf
1.7841,Inf
1.7862,Inf
1.7883,Inf
1.7904,Inf
1.7925,Inf
1.7946,Inf
1.7967,Inf
1.7987,Inf
1.8008,Inf
1.8029,Inf
1.805,Inf
1.8071,Inf
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_5_SNR_-2.csv <==
0.43002,3.9904e-06
0.43018,1.0834e-05
0.43034,2.937e-05
0.43052,7.9301e-05
0.43072,0.00021189
0.43093,0.0005513
0.43116,0.0013495
0.43139,0.0029463
0.43166,0.0054946
0.43194,0.0087784
0.43222,0.012459
0.43253,0.016309
0.43287,0.020221
0.43323,0.024151
0.43364,0.028082
0.43403,0.03201
0.43448,0.035928
0.43494,0.039837
0.43541,0.043737
0.43593,0.047623
0.43646,0.051498
0.43702,0.055361
0.43764,0.059205
0.4383,0.063034
0.43899,0.066845
0.43969,0.070643
0.44042,0.074423
0.44119,0.078184
0.44203,0.081921
0.44284,0.085648
0.44372,0.089347
0.44468,0.093015
0.44563,0.096669
0.44663,0.1003
0.44772,0.10389
0.44884,0.10745
0.45003,0.11098
0.45129,0.11448
0.45259,0.11794
0.45391,0.12138
0.45522,0.1248
0.45664,0.12817
0.45806,0.13152
0.45956,0.13483
0.46114,0.13809
0.46275,0.14132
0.46436,0.14453
0.4661,0.14767
0.4679,0.15077
0.46978,0.15382
0.47167,0.15685
0.47362,0.15983
0.47564,0.16276
0.47774,0.16564
0.47985,0.16849
0.48199,0.1713
0.48423,0.17405
0.48647,0.17678
0.4888,0.17945
0.49124,0.18206
0.49365,0.18464
0.49617,0.18717
0.49874,0.18964
0.50139,0.19207
0.50402,0.19447
0.50675,0.19681
0.50947,0.19913
0.5123,0.20138
0.51524,0.20356
0.51821,0.20571
0.52121,0.20782
0.5243,0.20987
0.52746,0.21187
0.53064,0.21383
0.53386,0.21576
0.5371,0.21765
0.54047,0.21947
0.54385,0.22126
0.54726,0.22302
0.55074,0.22473
0.55425,0.22641
0.55779,0.22805
0.56142,0.22963
0.56503,0.2312
0.56871,0.23272
0.57235,0.23424
0.57615,0.23568
0.57992,0.23711
0.58378,0.23848
0.58769,0.23982
0.59159,0.24114
0.59558,0.2424
0.59955,0.24366
0.60357,0.24488
0.6076,0.24608
0.61163,0.24727
0.61566,0.24844
0.61976,0.24957
0.62384,0.25068
0.62805,0.25174
0.63226,0.25278
0.63647,0.2538
0.64075,0.25479
0.64496,0.25578
0.64932,0.25671
0.65358,0.25767
0.65794,0.25857
0.66224,0.25948
0.66667,0.26033
0.67103,0.2612
0.67538,0.26206
0.67972,0.26291
0.68413,0.26373
0.68846,0.26456
0.69285,0.26536
0.69729,0.26614
0.70175,0.26689
0.70617,0.26765
0.71053,0.26842
0.71503,0.26914
0.71943,0.26987
0.72387,0.27059
0.72825,0.27132
0.7326,0.27205
0.737,0.27276
0.74144,0.27344
0.74579,0.27415
0.75009,0.27486
0.7545,0.27553
0.75887,0.27621
0.7632,0.27689
0.76754,0.27756
0.77187,0.27823
0.77618,0.2789
0.78049,0.27956
0.78492,0.28017
0.78908,0.28086
0.79335,0.28152
0.79762,0.28216
0.80189,0.2828
0.80605,0.28347
0.81024,0.28412
0.81453,0.28473
0.81881,0.28534
0.8231,0.28594
0.8274,0.28653
0.83161,0.28714
0.83575,0.28777
0.83992,0.28839
0.84404,0.28902
0.84815,0.28964
0.85231,0.29024
0.85642,0.29085
0.86049,0.29147
0.86455,0.29209
0.86869,0.29267
0.87279,0.29327
0.87691,0.29385
0.88097,0.29444
0.88503,0.29503
0.88898,0.29565
0.89303,0.29623
0.89695,0.29685
0.90095,0.29744
0.90491,0.29803
0.90887,0.29862
0.91285,0.2992
0.91681,0.29978
0.92082,0.30034
0.92469,0.30094
0.92861,0.30152
0.93254,0.30208
0.93646,0.30265
0.94037,0.30322
0.94428,0.30378
0.94817,0.30435
0.95207,0.30491
0.95594,0.30547
0.95984,0.30601
0.96369,0.30657
0.96754,0.30713
0.9714,0.30767
0.97528,0.30821
0.97928,0.30871
0.9832,0.30922
0.9871,0.30974
0.99093,0.31027
0.99477,0.3108
0.99855,0.31134
1.0024,0.31186
1.0062,0.3124
1.01,0.31292
1.0139,0.31341
1.0178,0.3139
1.0216,0.31439
1.0254,0.3149
1.0293,0.31538
1.0333,0.31584
1.0372,0.31631
1.0411,0.31677
1.0449,0.31723
1.0488,0.31771
1.0526,0.31818
1.0564,0.31866
1.0603,0.31913
1.0641,0.31958
1.068,0.32004
1.0718,0.32048
1.0756,0.32095
1.0796,0.32137
1.0834,0.32181
1.0873,0.32224
1.0912,0.32267
1.095,0.32311
1.0989,0.32352
1.1029,0.32392
1.1067,0.32434
1.1105,0.32476
1.1144,0.32518
1.1183,0.32559
1.1221,0.326
1.1259,0.32642
1.1298,0.32682
1.1337,0.3272
1.1376,0.3276
1.1416,0.32796
1.1455,0.32834
1.1495,0.3287
1.1534,0.32907
1.1573,0.32943
1.1612,0.3298
1.1651,0.33016
1.169,0.33051
1.1729,0.33087
1.1768,0.33124
1.1808,0.33157
1.1848,0.3319
1.1887,0.33226
1.1926,0.3326
1.1965,0.33296
1.2005,0.33328
1.2043,0.33363
1.2083,0.33396
1.2122,0.33431
1.2161,0.33464
1.2201,0.33494
1.2241,0.33524
1.2281,0.33555
1.232,0.33587
1.236,0.33617
1.24,0.33648
1.2439,0.33679
1.2479,0.33709
1.2518,0.3374
1.2558,0.33769
1.2598,0.33797
1.2638,0.33827
1.2677,0.33857
1.2717,0.33885
1.2756,0.33915
1.2796,0.33942
1.2836,0.33969
1.2876,0.33997
1.2916,0.34024
1.2956,0.34052
1.2996,0.34078
1.3035,0.34106
1.3074,0.34134
1.3114,0.34161
1.3154,0.34187
1.3193,0.34215
1.3233,0.34241
1.3273,0.34266
1.3312,0.34292
1.3353,0.34316
1.3392,0.34343
1.3431,0.34368
1.3471,0.34392
1.3511,0.34416
1.3551,0.34441
1.3591,0.34464
1.363,0.34489
1.367,0.34515
1.371,0.34537
1.3749,0.34561
1.379,0.34583
1.383,0.34604
1.387,0.34626
1.391,0.34649
1.3949,0.34671
1.399,0.34691
1.4029,0.34713
1.4069,0.34735
1.4109,0.34756
1.4149,0.34777
1.4189,0.348
1.4228,0.3482
1.4268,0.34839
1.4308,0.34858
1.4347,0.34878
1.4387,0.34896
1.4426,0.34918
1.4466,0.34936
1.4506,0.34954
1.4545,0.34973
1.4585,0.34991
1.4624,0.35011
1.4664,0.35027
1.4703,0.35045
1.4742,0.35061
1.4781,0.35071
1.4822,0.35084
1.4861,0.35097
1.49,0.35112
1.494,0.35119
1.498,0.35127
1.5018,0.35138

==> Data/F_Rate_vs_ell_L_5_SNR_-4.csv <==
1.3862,0.10749
1.374,0.10736
1.3678,0.1073
1.3615,0.10723
1.3554,0.10714
1.3366,0.10685
1.3304,0.10673
1.312,0.10637
1.2934,0.10596
1.2749,0.10554
1.2687,0.10539
1.2625,0.10524
1.2562,0.10509
1.2378,0.10462
1.2316,0.10446
1.2254,0.10429
1.2131,0.10396
1.1946,0.10344
1.1885,0.10326
1.1638,0.10252
1.1454,0.10194
1.1393,0.10173
1.1271,0.10131
1.1089,0.10066
1.1028,0.10044
1.0846,0.099761
1.0724,0.099301
1.0663,0.099068
1.0602,0.09883
1.0419,0.098099
1.0174,0.097093
1.0113,0.096831
0.99286,0.096035
0.96816,0.094943
0.93721,0.093504
0.89947,0.091702
0.88043,0.090761
0.86764,0.09012
0.84839,0.089131
0.82896,0.088115
0.81595,0.087416
0.78968,0.085975
0.77652,0.085221
0.76989,0.08484
0.75007,0.083649
0.74351,0.083233
0.73027,0.082391
0.72364,0.081959
0.71702,0.081518
0.71041,0.081069
0.70376,0.080616
0.69723,0.080139
0.69075,0.079649
0.67769,0.078649
0.67114,0.078138
0.65828,0.077057
0.65194,0.07649
0.64558,0.075913
0.63931,0.075316
0.63306,0.074703
0.62684,0.074075
0.62062,0.073434
0.61446,0.072773
0.60243,0.071376
0.59656,0.07064
0.59074,0.069882
0.58497,0.069105
0.57936,0.068292
0.57374,0.067464
0.56817,0.066615
0.56279,0.065727
0.55747,0.064814
0.55228,0.06387
0.54718,0.062895
0.54213,0.061899
0.53713,0.060877
0.53234,0.059812
0.52756,0.058727
0.52292,0.057606
0.51851,0.05644
0.51421,0.055243
0.50994,0.054023
0.50577,0.05277
0.49357,0.048857
0.48949,0.047511
0.48549,0.046134
0.48166,0.044719
0.478,0.043266
0.47453,0.041773
0.47119,0.040248
0.46803,0.038685
0.46499,0.037092
0.46212,0.035464
0.45941,0.033805
0.45682,0.032118
0.45445,0.030396
0.45221,0.028649
0.45002,0.02688
0.44799,0.025086
0.44606,0.023271
0.44436,0.021428
0.44276,0.019566
0.44124,0.017689
0.43986,0.015793
0.42922,5.429e-06


==> Data/F_Rate_vs_ell_L_5_SNR_2.csv <==
0.42855,2.002e-06
0.42856,5.4373e-06
0.42857,1.4746e-05
0.42858,3.9831e-05
0.42859,0.00010647
0.42861,0.00027715
0.42862,0.00067876
0.42864,0.0014826
0.42865,0.0027666
0.42867,0.0044227
0.42869,0.0062807
0.42871,0.0082269
0.42873,0.010208
0.42876,0.012201
0.42879,0.0142
0.42881,0.0162
0.42884,0.0182
0.42887,0.0202
0.4289,0.0222
0.42893,0.0242
0.42896,0.026199
0.429,0.028198
0.42904,0.030196
0.42908,0.032194
0.42912,0.034191
0.42916,0.036188
0.42921,0.038184
0.42925,0.04018
0.4293,0.042175
0.42935,0.044169
0.42941,0.046162
0.42948,0.048154
0.42953,0.050146
0.4296,0.052136
0.42967,0.054125
0.42974,0.056114
0.42981,0.058103
0.42989,0.060088
0.42996,0.062074
0.43005,0.064058
0.43013,0.066041
0.43023,0.068021
0.43033,0.070001
0.43043,0.071979
0.43053,0.073955
0.43065,0.075929
0.43077,0.0779
0.4309,0.079869
0.43103,0.081836
0.43116,0.083803
0.43129,0.085768
0.43144,0.087726
0.43159,0.089685
0.43175,0.09164
0.43191,0.093593
0.43208,0.095544
0.43227,0.097486
0.43245,0.099431
0.43264,0.10137
0.43283,0.10331
0.43303,0.10525
0.43324,0.10718
0.43347,0.1091
0.4337,0.11102
0.43392,0.11294
0.43415,0.11486
0.43439,0.11677
0.43466,0.11868
0.43493,0.12058
0.43522,0.12247
0.43551,0.12436
0.43581,0.12624
0.43613,0.12812
0.43647,0.12998
0.43681,0.13185
0.43716,0.13371
0.43752,0.13556
0.43789,0.1374
0.43828,0.13924
0.43868,0.14107
0.4391,0.14289
0.43951,0.14471
0.43993,0.14652
0.44035,0.14833
0.4408,0.15013
0.44126,0.15192
0.44175,0.15369
0.44224,0.15546
0.44275,0.15722
0.44325,0.15898
0.44381,0.16071
0.44439,0.16244
0.44495,0.16416
0.44553,0.16587
0.44614,0.16757
0.44677,0.16926
0.44745,0.17092
0.44816,0.17256
0.44884,0.17421
0.44954,0.17585
0.45028,0.17747
0.45101,0.17909
0.45178,0.18068
0.45251,0.18228
0.45331,0.18386
0.45415,0.18541
0.45498,0.18696
0.4558,0.1885
0.4567,0.19001
0.45759,0.19152
0.45853,0.193
0.45945,0.19448
0.46038,0.19595
0.46139,0.19738
0.46243,0.1988
0.46345,0.20021
0.46451,0.2016
0.4656,0.20297
0.46668,0.20434
0.46775,0.20571
0.46889,0.20704
0.47001,0.20837
0.47119,0.20967
0.4724,0.21095
0.47364,0.21221
0.47491,0.21345
0.47616,0.21469
0.47745,0.21591
0.47878,0.21711
0.48014,0.21828
0.48152,0.21944
0.48293,0.22057
0.48438,0.22169
0.48584,0.22278
0.48733,0.22386
0.48884,0.22493
0.49035,0.22599
0.49191,0.22702
0.4935,0.22802
0.49511,0.22902
0.49671,0.23001
0.49831,0.23099
0.49999,0.23193
0.50169,0.23286
0.50344,0.23375
0.50523,0.23462
0.50696,0.23552
0.50881,0.23635
0.51065,0.23718
0.51253,0.23798
0.5144,0.23878
0.5163,0.23957
0.51827,0.24032
0.52022,0.24106
0.52219,0.2418
0.52421,0.2425
0.52627,0.24319
0.52831,0.24387
0.53039,0.24453
0.53249,0.24518
0.53463,0.24581
0.5368,0.24641
0.53899,0.247
0.54122,0.24757
0.5434,0.24816
0.54562,0.24872
0.54787,0.24927
0.55016,0.24979
0.55248,0.25029
0.55479,0.2508
0.55708,0.25131
0.5594,0.2518
0.56176,0.25227
0.56418,0.25271
0.56661,0.25314
0.569,0.25359
0.5714,0.25402
0.57393,0.2544
0.57649,0.25476
0.57897,0.25515
0.58149,0.25552
0.584,0.25589
0.58656,0.25624
0.5891,0.25659
0.59167,0.25693
0.5943,0.25724
0.5969,0.25755
0.59952,0.25786
0.60214,0.25816
0.60483,0.25843
0.60751,0.25871
0.61017,0.25898
0.61291,0.25923
0.61558,0.2595
0.61826,0.25976
0.62107,0.25997
0.62381,0.2602
0.62653,0.26044
0.6293,0.26066
0.63205,0.26089
0.6348,0.26111
0.63762,0.2613
0.64045,0.26148
0.64321,0.2617
0.64596,0.26191
0.64873,0.26212
0.65157,0.26229
0.65437,0.26248
0.6572,0.26266
0.66003,0.26283
0.66287,0.263
0.66569,0.26318
0.66853,0.26334
0.67135,0.26351
0.67417,0.26369
0.67701,0.26385
0.6799,0.26399
0.68273,0.26415
0.68553,0.26432
0.68833,0.2645
0.69121,0.26464
0.694,0.26481
0.69673,0.265
0.69952,0.26517
0.70239,0.26531
0.70518,0.26548
0.70796,0.26565
0.71069,0.26584
0.71344,0.26602
0.71619,0.26619
0.71895,0.26636
0.72171,0.26654
0.72443,0.26672
0.72719,0.26689
0.72995,0.26705
0.73268,0.26723
0.73534,0.26743
0.73805,0.26761
0.74074,0.2678
0.74338,0.26801
0.74602,0.26821
0.74868,0.2684
0.75131,0.2686
0.75397,0.26879
0.75657,0.269
0.75917,0.26921
0.76181,0.26941
0.76435,0.26963
0.76698,0.26983
0.76951,0.27006
0.77202,0.27029
0.7745,0.27053
0.77703,0.27076
0.77952,0.271
0.78195,0.27125
0.78444,0.27149
0.78687,0.27174
0.78929,0.27199
0.79177,0.27222
0.79415,0.27249
0.79652,0.27276
0.79894,0.273
0.80133,0.27326
0.80372,0.27352
0.80601,0.2738
0.80829,0.27409
0.81059,0.27438
0.81287,0.27466
0.81514,0.27495
0.81739,0.27524
0.81959,0.27555
0.82186,0.27583
0.82407,0.27614
0.82623,0.27645
0.82843,0.27676
0.83062,0.27706
0.83269,0.2774
0.8348,0.27773
0.83691,0.27805
0.83897,0.27839
0.84103,0.27873
0.84308,0.27907
0.8451,0.27942
0.8471,0.27978
0.84918,0.2801
0.85122,0.28044
0.85326,0.28077
0.8553,0.28111
0.85727,0.28146
0.85927,0.28181
0.86122,0.28216
0.86317,0.28252
0.86512,0.28288
0.86706,0.28323
0.86896,0.28361
0.87091,0.28396
0.87282,0.28432
0.87467,0.2847
0.87651,0.28508
0.87838,0.28545
0.88021,0.28583
0.88206,0.28621
0.88387,0.28659
0.88563,0.28699
0.8874,0.28738
0.88921,0.28777
0.89101,0.28815
0.89282,0.28852
0.89463,0.2889
0.89641,0.28928
0.89824,0.28965
0.90002,0.29003
0.90175,0.29043
0.90353,0.2908
0.90525,0.2912
0.90701,0.29158
0.90873,0.29198
0.9105,0.29235
0.91225,0.29273
0.91397,0.29312
0.91571,0.2935
0.91743,0.29388
0.91916,0.29427
0.92093,0.29463
0.92268,0.295
0.92434,0.2954
0.9261,0.29577
0.92783,0.29614
0.92957,0.29651
0.93129,0.29688
0.93306,0.29724
0.93479,0.29761
0.93647,0.29799
0.93821,0.29835
0.93998,0.29871
0.94173,0.29906
0.9435,0.29941
0.94524,0.29977
0.94699,0.30012
0.9487,0.30049
0.95044,0.30084
0.95223,0.30117
0.95404,0.3015
0.95588,0.30182
0.95767,0.30215
0.95951,0.30247
0.96127,0.30281
0.96303,0.30314
0.96477,0.30349
0.96656,0.30381
0.96836,0.30413
0.97016,0.30445
0.97197,0.30477
0.97377,0.30509
0.97555,0.30541
0.97737,0.30572
0.97924,0.30601
0.98109,0.30631
0.98295,0.30661
0.98484,0.30689
0.9867,0.30718
0.98863,0.30745
0.99048,0.30774
0.99234,0.30803
0.99421,0.30832
0.99614,0.30858
0.99805,0.30885
0.99989,0.30914
1.0018,0.3094
1.0037,0.30968
1.0056,0.30993
1.0076,0.31019
1.0095,0.31044
1.0115,0.31069
1.0134,0.31095
1.0153,0.3112
1.0173,0.31144
1.0193,0.31167
1.0213,0.3119
1.0233,0.31212
1.0254,0.31233
1.0275,0.31254
1.0295,0.31277
1.0315,0.31299
1.0335,0.3132
1.0356,0.31341
1.0376,0.31362
1.0396,0.31383
1.0418,0.31402
1.0438,0.31422
1.046,0.3144
1.048,0.3146
1.0501,0.31479
1.0522,0.31499
1.0543,0.31516
1.0564,0.31535
1.0585,0.31553
1.0607,0.31569
1.0628,0.31587
1.065,0.31603
1.0672,0.3162
1.0693,0.31636
1.0714,0.31653
1.0736,0.31671
1.0757,0.31688
1.0779,0.31703
1.0801,0.31718
1.0823,0.31733
1.0845,0.31748
1.0867,0.31763
1.0889,0.31777
1.0911,0.3179
1.0933,0.31804
1.0956,0.31818
1.0978,0.31833
1.1,0.31848
1.1022,0.31861
1.1044,0.31874
1.1066,0.31888
1.1089,0.31901
1.1111,0.31914
1.1133,0.31928
1.1155,0.31941
1.1177,0.31956
1.12,0.31968
1.1222,0.31981
1.1245,0.31992
1.1267,0.32006
1.129,0.32016
1.1313,0.32028
1.1336,0.32039
1.1358,0.32051
1.1381,0.32062
1.1403,0.32075
1.1426,0.32086
1.1449,0.32096
1.1472,0.32107
1.1495,0.32117
1.1517,0.32129
1.1541,0.32139
1.1564,0.3215
1.1587,0.32159
1.1609,0.32172
1.1631,0.32185
1.1654,0.32196
1.1677,0.32205
1.17,0.32216
1.1722,0.32228
1.1745,0.32239
1.1767,0.32251
1.1789,0.32262
1.1812,0.32273
1.1835,0.32283
1.1858,0.32294
1.188,0.32305
1.1902,0.32317
1.1925,0.32328
1.1948,0.32338
1.197,0.32349
1.1993,0.3236
1.2015,0.32371
1.2038,0.32381
1.206,0.32392
1.2082,0.32404
1.2104,0.32415
1.2127,0.32425
1.215,0.32435
1.2172,0.32446
1.2194,0.32458
1.2217,0.32469
1.2238,0.32481
1.226,0.32493
1.2283,0.32503
1.2305,0.32514
1.2327,0.32525
1.2349,0.32537
1.2371,0.3255
1.2393,0.3256
1.2415,0.32572
1.2437,0.32583
1.2459,0.32595
1.2481,0.32605
1.2504,0.32616
1.2526,0.32626
1.2548,0.32638
1.2569,0.3265
1.2591,0.32662
1.2613,0.32673
1.2635,0.32685
1.2657,0.32696
1.2678,0.32708
1.27,0.3272
1.2722,0.32732
1.2743,0.32743
1.2765,0.32755
1.2786,0.32767
1.2808,0.32779
1.2829,0.32791
1.2851,0.32804
1.2872,0.32816
1.2893,0.32828
1.2915,0.32841
1.2936,0.32854
1.2957,0.32865
1.2978,0.32878
1.2999,0.32891
1.302,0.32904
1.3042,0.32916
1.3063,0.32929
1.3083,0.32942
1.3104,0.32956
1.3124,0.3297
1.3145,0.32984
1.3165,0.32998
1.3187,0.33009
1.3208,0.3302
1.3229,0.33035
1.325,0.33047
1.3271,0.3306
1.3292,0.33072
1.3313,0.33084
1.3334,0.33097
1.3355,0.33109
1.3375,0.33122
1.3396,0.33134
1.3417,0.33146
1.3437,0.3316
1.3459,0.33172
1.3479,0.33185
1.35,0.33197
1.352,0.33211
1.3541,0.33223
1.3562,0.33236
1.3582,0.33249
1.3603,0.33261
1.3623,0.33275
1.3644,0.33287
1.3665,0.333
1.3685,0.33312
1.3706,0.33326
1.3725,0.3334
1.3746,0.33352
1.3767,0.33365
1.3787,0.33377
1.3808,0.3339
1.3828,0.33402
1.3848,0.33416
1.3869,0.33429
1.3889,0.33442
1.3908,0.33457
1.3929,0.33469
1.3949,0.33483
1.3969,0.33496
1.3989,0.3351
1.4009,0.33523
1.4028,0.33537
1.4048,0.33551
1.4069,0.33564
1.4089,0.33577
1.4109,0.33589
1.413,0.33601
1.415,0.33614
1.4169,0.33628
1.419,0.3364
1.421,0.33652
1.423,0.33665
1.425,0.33678
1.4271,0.33689
1.4291,0.33701
1.4312,0.33714
1.4332,0.33726
1.4352,0.33739
1.4372,0.3375
1.4393,0.33763
1.4412,0.33776
1.4432,0.33788
1.4453,0.338
1.4473,0.33811
1.4494,0.33823
1.4514,0.33835
1.4535,0.33846
1.4555,0.33857
1.4576,0.33869
1.4596,0.3388
1.4617,0.3389
1.4637,0.33902
1.4658,0.33913
1.4678,0.33924
1.4698,0.33936
1.4718,0.33949
1.4738,0.33961
1.4758,0.33972
1.4779,0.33984
1.4799,0.33995
1.4819,0.34006
1.484,0.34017
1.4861,0.34027
1.4882,0.34037
1.4902,0.34048
1.4922,0.34059
1.4943,0.3407
1.4963,0.3408
1.4984,0.3409
1.5005,0.34101
1.5025,0.34111
1.5046,0.34121
1.5066,0.34132
1.5087,0.34142
1.5108,0.34152
1.5128,0.34162
1.5149,0.34171
1.517,0.3418
1.5192,0.34189
1.5212,0.34199
1.5233,0.34209
1.5254,0.34218
1.5274,0.34228
1.5295,0.34238
1.5317,0.34246
1.5338,0.34255
1.5359,0.34264
1.538,0.34273
1.5401,0.34281
1.5422,0.3429
1.5443,0.34299
1.5464,0.34307
1.5485,0.34316
1.5506,0.34325
1.5527,0.34334
1.5548,0.34342
1.557,0.34349
1.5591,0.34359
1.5612,0.34367
1.5633,0.34375
1.5654,0.34383
1.5676,0.34391
1.5697,0.34399
1.5718,0.34408
1.5738,0.34417
1.5759,0.34426
1.578,0.34434
1.5801,0.34442
1.5822,0.34452
1.5843,0.34459
1.5865,0.34467
1.5887,0.34473
1.5908,0.34481
1.5929,0.3449
1.595,0.34498
1.5971,0.34506
1.5992,0.34514
1.6013,0.34521
1.6034,0.34529
1.6055,0.34538
1.6077,0.34544
1.6099,0.34551
1.612,0.34559
1.6141,0.34565
1.6162,0.34574
1.6184,0.34579
1.6205,0.34588
1.6227,0.34595
1.6248,0.34602
1.627,0.34609
1.6291,0.34616
1.6312,0.34622
1.6334,0.3463
1.6355,0.34636
1.6377,0.34642
1.6399,0.34648
1.6421,0.34654
1.6442,0.3466
1.6463,0.34669
1.6485,0.34675
1.6506,0.34682
1.6528,0.34688
1.6549,0.34695
1.6571,0.34701
1.6593,0.34708
1.6614,0.34714
1.6636,0.3472
1.6657,0.34726
1.6679,0.34734
1.67,0.3474
1.6721,0.34746
1.6743,0.34752
1.6765,0.34758
1.6785,0.34766
1.6807,0.34772
1.6828,0.34779
1.6849,0.34786
1.6871,0.34793
1.6892,0.34799
1.6913,0.34806
1.6934,0.34813
1.6956,0.34818
1.6977,0.34826
1.6998,0.34832
1.7019,0.34839
1.7041,0.34845
1.7062,0.34852
1.7083,0.34857
1.7105,0.34863
1.7126,0.34869
1.7147,0.34876
1.7169,0.3488
1.719,0.34886
1.7212,0.34892
1.7233,0.34898
1.7255,0.34903
1.7276,0.34909
1.7297,0.34915
1.7318,0.34922
1.734,0.34927
1.7361,0.34933
1.7382,0.3494
1.7403,0.34946
1.7425,0.3495
1.7446,0.34954
1.7468,0.3496
1.7489,0.34966
1.751,0.34971
1.7531,0.34976
1.7553,0.34981
1.7574,0.34985
1.7595,0.3499
1.7616,0.34996
1.7637,0.35001
1.7658,0.35009
1.7678,0.35014
1.7699,0.35017
1.7721,0.35022
1.7741,0.35027
1.7762,0.35034
1.7783,0.35038
1.7804,0.35041
1.7825,0.35044
1.7846,0.35049
1.7867,0.35052
1.7887,0.35054
1.7909,0.35056
1.793,0.35057
1.7951,0.35058
1.7972,0.35057
1.7993,0.35057
1.8014,0.35054
1.8035,0.35051
1.8057,0.35048
1.8077,0.35039
1.8098,0.35025
1.8119,0.34963
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_6.csv <==
0.4284,1.1193e-05
0.4284,3.7428e-05
0.4284,0.00012403
0.4284,0.00039934
0.4284,0.0011861
0.4284,0.0029673
0.4284,0.0058739
0.4284,0.009488
0.4284,0.013393
0.42841,0.017394
0.42841,0.021426
0.42841,0.025467
0.42841,0.02951
0.42841,0.033554
0.42841,0.037598
0.42841,0.041642
0.42841,0.045687
0.42842,0.049731
0.42842,0.053775
0.42842,0.057819
0.42842,0.061863
0.42842,0.065907
0.42843,0.069951
0.42843,0.073995
0.42843,0.078038
0.42844,0.082082
0.42844,0.086125
0.42844,0.090169
0.42845,0.094212
0.42845,0.098255
0.42846,0.1023
0.42846,0.10634
0.42847,0.11038
0.42848,0.11442
0.42848,0.11847
0.42849,0.12251
0.4285,0.12655
0.42851,0.13059
0.42852,0.13463
0.42853,0.13867
0.42854,0.14271
0.42856,0.14675
0.42857,0.15079
0.42858,0.15482
0.4286,0.15886
0.42862,0.1629
0.42863,0.16693
0.42865,0.17097
0.42867,0.175
0.42869,0.17903
0.42872,0.18307
0.42874,0.1871
0.42877,0.19113
0.4288,0.19516
0.42883,0.19918
0.42886,0.20321
0.42889,0.20723
0.42893,0.21125
0.42897,0.21527
0.42901,0.21929
0.42905,0.22331
0.42909,0.22732
0.42914,0.23133
0.42919,0.23534
0.42925,0.23935
0.4293,0.24336
0.42936,0.24736
0.42942,0.25136
0.42949,0.25536
0.42956,0.25935
0.42963,0.26333
0.42971,0.26732
0.42979,0.2713
0.42987,0.27528
0.42997,0.27925
0.43006,0.28322
0.43016,0.28718
0.43027,0.29113
0.43038,0.29509
0.4305,0.29903
0.43062,0.30297
0.43075,0.3069
0.43088,0.31083
0.43102,0.31475
0.43116,0.31866
0.43131,0.32257
0.43147,0.32646
0.43164,0.33035
0.43182,0.33423
0.43201,0.33809
0.4322,0.34195
0.4324,0.3458
0.43261,0.34964
0.43283,0.35346
0.43306,0.35728
0.4333,0.36108
0.43355,0.36487
0.4338,0.36865
0.43407,0.37241
0.43435,0.37616
0.43464,0.3799
0.43494,0.38362
0.43525,0.38733
0.43557,0.39101
0.43591,0.39469
0.43626,0.39834
0.43663,0.40197
0.43701,0.40559
0.4374,0.40919
0.4378,0.41277
0.43823,0.41632
0.43866,0.41986
0.43911,0.42338
0.43957,0.42687
0.44006,0.43034
0.44055,0.43379
0.44107,0.43721
0.4416,0.44061
0.44215,0.44398
0.44272,0.44732
0.44331,0.45064
0.44391,0.45393
0.44453,0.45719
0.44517,0.46043
0.44584,0.46362
0.44653,0.46679
0.44722,0.46994
0.44795,0.47304
0.44869,0.47612
0.44945,0.47917
0.45025,0.48217
0.45105,0.48515
0.45188,0.4881
0.45273,0.49101
0.45361,0.49387
0.45451,0.49672
0.45543,0.49951
0.45639,0.50226
0.45737,0.50497
0.45837,0.50765
0.4594,0.51029
0.46045,0.51288
0.46153,0.51544
0.46264,0.51795
0.46378,0.5204
0.46494,0.52284
0.46612,0.52523
0.46732,0.52759
0.46855,0.5299
0.46981,0.53216
0.4711,0.53439
0.47243,0.53656
0.47378,0.53868
0.47516,0.54077
0.47657,0.5428
0.47801,0.54479
0.47947,0.54674
0.48097,0.54864
0.4825,0.5505
0.48405,0.55231
0.48564,0.55407
0.48726,0.55578
0.48891,0.55745
0.49059,0.55907
0.4923,0.56065
0.49404,0.56218
0.49581,0.56367
0.49761,0.56511
0.49944,0.56651
0.5013,0.56787
0.50318,0.56919
0.50509,0.57046
0.50705,0.57168
0.50902,0.57287
0.51102,0.57402
0.51306,0.57512
0.51511,0.57619
0.51719,0.57723
0.51931,0.5782
0.52146,0.57914
0.52364,0.58004
0.52583,0.58091
0.52805,0.58175
0.5303,0.58256
0.53258,0.58331
0.5349,0.58403
0.53725,0.5847
0.53961,0.58534
0.54201,0.58596
0.54441,0.58656
0.54684,0.58711
0.5493,0.58764
0.55179,0.58813
0.55429,0.5886
0.55683,0.58903
0.55939,0.58943
0.56196,0.58982
0.56454,0.59019
0.56717,0.59051
0.56982,0.59081
0.57248,0.59108
0.57516,0.59134
0.57787,0.59157
0.58058,0.59179
0.58333,0.59198
0.5861,0.59214
0.58886,0.5923
0.59164,0.59244
0.59444,0.59257
0.59724,0.59269
0.60007,0.59278
0.60293,0.59285
0.60579,0.59291
0.60865,0.59297
0.6115,0.59303
0.61439,0.59307
0.61729,0.59309
0.6202,0.5931
0.62309,0.59313
0.62601,0.59314
0.62893,0.59313
0.63186,0.59312
0.63479,0.59312
0.63773,0.5931
0.64064,0.59311
0.6436,0.59307
0.64656,0.59303
0.64951,0.59301
0.65247,0.59297
0.65543,0.59294
0.65838,0.59292
0.66133,0.5929
0.66426,0.59289
0.6672,0.59287
0.67015,0.59285
0.67309,0.59283
0.67602,0.59282
0.67893,0.59284
0.68185,0.59284
0.68478,0.59284
0.68768,0.59285
0.69056,0.59289
0.69343,0.59293
0.69631,0.59297
0.69917,0.59302
0.70203,0.59307
0.70489,0.59313
0.70771,0.59321
0.71055,0.59328
0.71333,0.59339
0.71613,0.5935
0.71887,0.59364
0.72161,0.59379
0.72435,0.59394
0.72707,0.5941
0.72977,0.59427
0.73246,0.59445
0.73515,0.59464
0.7378,0.59485
0.74045,0.59506
0.74306,0.59531
0.74566,0.59555
0.74824,0.59582
0.75078,0.5961
0.75333,0.59639
0.75585,0.59669
0.75834,0.59701
0.7608,0.59737
0.76323,0.59773
0.76566,0.5981
0.76808,0.59847
0.77049,0.59885
0.77283,0.59927
0.77517,0.5997
0.77749,0.60014
0.77977,0.60061
0.78203,0.60109
0.78426,0.60159
0.78649,0.60209
0.78865,0.60263
0.79083,0.60316
0.79297,0.60372
0.79508,0.60429
0.79717,0.60488
0.79925,0.60548
0.8013,0.6061
0.80331,0.60673
0.8053,0.60738
0.80728,0.60804
0.80924,0.60871
0.81118,0.60939
0.81307,0.6101
0.81496,0.61082
0.81682,0.61155
0.81866,0.61229
0.82049,0.61304
0.82228,0.61381
0.82406,0.61458
0.82582,0.61537
0.82755,0.61618
0.82927,0.61699
0.83097,0.61782
0.83264,0.61866
0.83431,0.61949
0.83595,0.62035
0.83757,0.62122
0.83917,0.6221
0.84075,0.62299
0.84232,0.62389
0.84387,0.62479
0.84542,0.6257
0.84693,0.62663
0.84843,0.62757
0.8499,0.62852
0.85137,0.62947
0.85282,0.63043
0.85426,0.63139
0.85569,0.63237
0.85711,0.63334
0.85852,0.63432
0.8599,0.63531
0.86128,0.63631
0.86266,0.6373
0.86402,0.6383
0.86538,0.6393
0.86673,0.6403
0.86807,0.64131
0.86941,0.64231
0.87074,0.64332
0.87204,0.64435
0.87335,0.64537
0.87465,0.64639
0.87594,0.64742
0.87722,0.64845
0.8785,0.64948
0.87976,0.65051
0.88103,0.65154
0.8823,0.65257
0.88356,0.6536
0.88481,0.65463
0.88606,0.65566
0.88732,0.65668
0.88859,0.6577
0.88985,0.65871
0.89111,0.65973
0.89238,0.66073
0.89364,0.66174
0.8949,0.66274
0.89617,0.66374
0.89744,0.66473
0.8987,0.66572
0.89997,0.66671
0.90125,0.66768
0.90254,0.66865
0.90382,0.66962
0.90511,0.67058
0.9064,0.67154
0.90771,0.67248
0.90902,0.67342
0.91033,0.67435
0.91165,0.67527
0.91298,0.67618
0.91432,0.67709
0.91565,0.678
0.91699,0.6789
0.91835,0.67978
0.91971,0.68066
0.92109,0.68152
0.92249,0.68236
0.9239,0.6832
0.9253,0.68404
0.92671,0.68486
0.92815,0.68567
0.92959,0.68647
0.93105,0.68725
0.93252,0.68803
0.93398,0.68881
0.93545,0.68958
0.93694,0.69034
0.93845,0.69107
0.93995,0.69181
0.94148,0.69253
0.943,0.69324
0.94455,0.69394
0.94612,0.69462
0.9477,0.6953
0.94928,0.69596
0.95087,0.69662
0.95248,0.69726
0.9541,0.6979
0.95573,0.69852
0.95738,0.69912
0.95904,0.69972
0.96072,0.7003
0.96242,0.70086
0.96412,0.70143
0.96583,0.70198
0.96755,0.70252
0.9693,0.70304
0.97105,0.70355
0.97281,0.70406
0.97459,0.70456
0.97639,0.70503
0.97819,0.70551
0.98001,0.70596
0.98184,0.70641
0.98368,0.70685
0.98554,0.70728
0.9874,0.7077
0.98927,0.70811
0.99115,0.70852
0.99303,0.70892
0.99495,0.70929
0.99689,0.70965
0.99881,0.71002
1.0008,0.71037
1.0027,0.71072
1.0047,0.71105
1.0067,0.71137
1.0087,0.71168
1.0106,0.71199
1.0127,0.71229
1.0147,0.71258
1.0167,0.71284
1.0188,0.71313
1.0208,0.71339
1.0228,0.71366
1.0249,0.71391
1.027,0.71416
1.0291,0.71439
1.0312,0.71463
1.0333,0.71486
1.0354,0.71508
1.0375,0.71531
1.0396,0.71551
1.0417,0.71571
1.0438,0.71591
1.046,0.7161
1.0481,0.71628
1.0503,0.71646
1.0525,0.71663
1.0546,0.7168
1.0568,0.71698
1.059,0.71714
1.0611,0.71731
1.0633,0.71745
1.0655,0.7176
1.0677,0.71774
1.0699,0.71788
1.0721,0.71802
1.0743,0.71816
1.0766,0.71829
1.0788,0.71842
1.081,0.71856
1.0832,0.71868
1.0854,0.7188
1.0877,0.71892
1.0899,0.71906
1.0921,0.71918
1.0943,0.7193
1.0966,0.71941
1.0988,0.71953
1.101,0.71965
1.1033,0.71976
1.1055,0.71988
1.1077,0.71999
1.1099,0.7201
1.1122,0.72021
1.1144,0.72031
1.1167,0.72042
1.1189,0.72053
1.1211,0.72065
1.1234,0.72076
1.1256,0.72087
1.1278,0.72099
1.13,0.7211
1.1323,0.7212
1.1345,0.72133
1.1367,0.72145
1.1389,0.72157
1.1411,0.72168
1.1434,0.72179
1.1456,0.72191
1.1478,0.72203
1.15,0.72216
1.1522,0.72228
1.1544,0.7224
1.1566,0.72254
1.1588,0.72267
1.1609,0.7228
1.1631,0.72294
1.1653,0.72308
1.1674,0.72322
1.1696,0.72337
1.1718,0.72351
1.1739,0.72366
1.1761,0.72381
1.1782,0.72397
1.1803,0.72414
1.1825,0.72429
1.1846,0.72445
1.1867,0.72463
1.1888,0.72479
1.1909,0.72496
1.193,0.72514
1.1951,0.72533
1.1972,0.72551
1.1993,0.72569
1.2013,0.72589
1.2034,0.72609
1.2055,0.72628
1.2075,0.72648
1.2096,0.72668
1.2116,0.72688
1.2136,0.7271
1.2157,0.72732
1.2177,0.72754
1.2197,0.72775
1.2217,0.72797
1.2237,0.7282
1.2257,0.72843
1.2277,0.72866
1.2297,0.7289
1.2316,0.72915
1.2336,0.72939
1.2355,0.72964
1.2375,0.72989
1.2394,0.73014
1.2414,0.7304
1.2433,0.73065
1.2453,0.73091
1.2472,0.73118
1.2491,0.73144
1.251,0.73171
1.2529,0.732
1.2548,0.73228
1.2566,0.73256
1.2585,0.73285
1.2604,0.73313
1.2622,0.73343
1.2641,0.73372
1.266,0.734
1.2678,0.7343
1.2697,0.7346
1.2715,0.7349
1.2733,0.73521
1.2751,0.73552
1.2769,0.73583
1.2788,0.73615
1.2806,0.73647
1.2824,0.73678
1.2842,0.7371
1.2859,0.73742
1.2877,0.73774
1.2895,0.73806
1.2913,0.73838
1.2931,0.73871
1.2948,0.73904
1.2966,0.73938
1.2984,0.73971
1.3001,0.74004
1.3019,0.74037
1.3036,0.74071
1.3054,0.74105
1.3071,0.74139
1.3088,0.74173
1.3106,0.74206
1.3123,0.74239
1.3141,0.74274
1.3158,0.74308
1.3175,0.74342
1.3192,0.74377
1.3209,0.74411
1.3227,0.74446
1.3244,0.7448
1.3261,0.74515
1.3278,0.74548
1.3295,0.74582
1.3312,0.74616
1.333,0.7465
1.3347,0.74684
1.3364,0.74717
1.3381,0.74752
1.3398,0.74786
1.3415,0.74819
1.3432,0.74854
1.3449,0.74888
1.3466,0.74921
1.3483,0.74954
1.3501,0.74988
1.3518,0.75022
1.3535,Inf
1.3551,Inf
1.3569,Inf
1.3586,Inf
1.3603,Inf
1.362,Inf
1.3637,Inf
1.3654,Inf
1.3671,Inf
1.3688,Inf
1.3706,Inf
1.3723,Inf
1.374,Inf
1.3757,Inf
1.3774,Inf
1.3792,Inf
1.3809,Inf
1.3826,Inf
1.3844,Inf
1.3861,Inf
1.3879,Inf
1.3896,Inf
1.3914,Inf
1.3931,Inf
1.3949,Inf
1.3966,Inf
1.3984,Inf
1.4002,Inf
1.4019,Inf
1.4037,Inf
1.4055,Inf
1.4073,Inf
1.4091,Inf
1.4108,Inf
1.4126,Inf
1.4144,Inf
1.4162,Inf
1.418,Inf
1.4198,Inf
1.4216,Inf
1.4234,Inf
1.4252,Inf
1.427,Inf
1.4288,Inf
1.4307,Inf
1.4325,Inf
1.4343,Inf
1.4361,Inf
1.438,Inf
1.4398,Inf
1.4416,Inf
1.4435,Inf
1.4453,Inf
1.4472,Inf
1.4491,Inf
1.4509,Inf
1.4528,Inf
1.4547,Inf
1.4565,Inf
1.4584,Inf
1.4603,Inf
1.4621,Inf
1.464,Inf
1.4659,Inf
1.4678,Inf
1.4697,Inf
1.4716,Inf
1.4735,Inf
1.4754,Inf
1.4773,Inf
1.4793,Inf
1.4812,Inf
1.4831,Inf
1.485,Inf
1.487,Inf
1.4889,Inf
1.4908,Inf
1.4928,Inf
1.4947,Inf
1.4967,Inf
1.4986,Inf
1.5005,Inf
1.5025,Inf
1.5045,Inf
1.5064,Inf
1.5084,Inf
1.5103,Inf
1.5123,Inf
1.5143,Inf
1.5163,Inf
1.5182,Inf
1.5202,Inf
1.5222,Inf
1.5242,Inf
1.5262,Inf
1.5281,Inf
1.5301,Inf
1.5321,Inf
1.5341,Inf
1.5361,Inf
1.5381,Inf
1.5401,Inf
1.5421,Inf
1.5441,Inf
1.5461,Inf
1.5481,Inf
1.5501,Inf
1.552,Inf
1.5541,Inf
1.5561,Inf
1.5581,Inf
1.5601,Inf
1.5621,Inf
1.5641,Inf
1.5661,Inf
1.5681,Inf
1.5701,Inf
1.5721,Inf
1.5741,Inf
1.576,Inf
1.578,Inf
1.58,Inf
1.582,Inf
1.584,Inf
1.586,Inf
1.588,Inf
1.59,Inf
1.592,Inf
1.594,Inf
1.596,Inf
1.598,Inf
1.6,Inf
1.602,Inf
1.6039,Inf
1.6059,Inf
1.6079,Inf
1.6099,Inf
1.6118,Inf
1.6138,Inf
1.6158,Inf
1.6178,Inf
1.6197,Inf
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_Rate_vs_ell_L_6_SNR_-2.csv <==
0.4291,3.3325e-06
0.42917,9.0493e-06
0.42925,2.4537e-05
0.42933,6.6269e-05
0.42942,0.00017711
0.4295,0.00046095
0.42959,0.0011287
0.4297,0.0024649
0.42981,0.0045985
0.42993,0.0073496
0.43006,0.010435
0.43019,0.013665
0.43033,0.01695
0.43049,0.020254
0.43066,0.023564
0.43084,0.026873
0.43103,0.030179
0.43123,0.033483
0.43143,0.036783
0.43168,0.040076
0.43192,0.043366
0.43218,0.04665
0.43248,0.049927
0.43279,0.053196
0.43308,0.056464
0.43342,0.059721
0.43377,0.062971
0.43413,0.066213
0.43452,0.069447
0.4349,0.072676
0.43535,0.075887
0.43579,0.079094
0.43625,0.082289
0.43677,0.085466
0.4373,0.088635
0.43783,0.091795
0.43842,0.094936
0.43902,0.098065
0.43962,0.10118
0.44026,0.10429
0.44091,0.10738
0.4416,0.11045
0.44232,0.11351
0.44308,0.11654
0.44387,0.11956
0.4447,0.12255
0.44559,0.12551
0.44648,0.12847
0.44743,0.13139
0.44843,0.13429
0.44943,0.13718
0.45046,0.14004
0.45156,0.14287
0.45271,0.14566
0.45388,0.14844
0.45512,0.15118
0.45638,0.1539
0.45764,0.1566
0.45895,0.15927
0.46032,0.1619
0.46174,0.1645
0.46323,0.16706
0.46472,0.1696
0.46628,0.17211
0.4679,0.17457
0.46951,0.17702
0.47116,0.17943
0.47285,0.18182
0.47462,0.18415
0.47644,0.18645
0.47833,0.18871
0.48019,0.19095
0.48219,0.19313
0.48418,0.19529
0.4862,0.19742
0.48829,0.19951
0.49036,0.20158
0.49256,0.20359
0.4948,0.20556
0.49708,0.20749
0.49942,0.20938
0.50178,0.21125
0.50423,0.21306
0.50669,0.21485
0.50915,0.21662
0.51165,0.21836
0.51425,0.22004
0.51688,0.22169
0.5196,0.22328
0.52235,0.22484
0.52517,0.22636
0.52797,0.22787
0.53081,0.22935
0.53369,0.23079
0.53664,0.23219
0.53962,0.23355
0.54258,0.23492
0.54565,0.23622
0.54874,0.23749
0.55188,0.23874
0.55505,0.23995
0.55825,0.24114
0.56147,0.24231
0.56476,0.24343
0.56802,0.24454
0.5713,0.24564
0.57468,0.24669
0.57808,0.24772
0.58139,0.24876
0.58484,0.24974
0.58826,0.25072
0.5917,0.25168
0.59519,0.25261
0.5987,0.25352
0.6023,0.25438
0.60589,0.25524
0.60948,0.25608
0.61308,0.25691
0.61671,0.25772
0.62033,0.25852
0.62396,0.25931
0.62763,0.26007
0.63134,0.26081
0.635,0.26156
0.63869,0.26228
0.64242,0.26299
0.64618,0.26367
0.64997,0.26434
0.65376,0.26499
0.65756,0.26564
0.66142,0.26625
0.66517,0.2669
0.66908,0.26748
0.67284,0.26811
0.67664,0.26872
0.68041,0.26933
0.68422,0.26992
0.68804,0.2705
0.69184,0.27108
0.6957,0.27164
0.69952,0.2722
0.70337,0.27274
0.70721,0.27329
0.71095,0.27386
0.71476,0.2744
0.71855,0.27495
0.72237,0.27547
0.72615,0.27601
0.72995,0.27653
0.73369,0.27707
0.73745,0.2776
0.74122,0.27812
0.74493,0.27865
0.74875,0.27914
0.75245,0.27967
0.75619,0.28018
0.75991,0.28069
0.7636,0.28121
0.76728,0.28172
0.77092,0.28225
0.77457,0.28276
0.77828,0.28326
0.78193,0.28376
0.78558,0.28426
0.78919,0.28478
0.79288,0.28526
0.79645,0.28577
0.80006,0.28627
0.80354,0.28681
0.80709,0.28732
0.81073,0.2878
0.81421,0.28832
0.81773,0.28883
0.82119,0.28936
0.82471,0.28986
0.82808,0.2904
0.83152,0.29092
0.83497,0.29143
0.83834,0.29197
0.84178,0.29248
0.84517,0.29299
0.8486,0.2935
0.85193,0.29403
0.85522,0.29457
0.85853,0.2951
0.86186,0.29562
0.86521,0.29613
0.86851,0.29665
0.87177,0.29718
0.87509,0.29769
0.87835,0.29821
0.88163,0.29873
0.88489,0.29924
0.88825,0.29972
0.89149,0.30024
0.89476,0.30074
0.89802,0.30124
0.90125,0.30175
0.90453,0.30224
0.90768,0.30276
0.91085,0.30328
0.91401,0.3038
0.91722,0.30429
0.92046,0.30477
0.92365,0.30527
0.92679,0.30578
0.92993,0.30629
0.93315,0.30676
0.93632,0.30725
0.93947,0.30774
0.94264,0.30822
0.94577,0.30872
0.9489,0.30921
0.95207,0.30968
0.95528,0.31013
0.95839,0.31062
0.96147,0.31111
0.96465,0.31157
0.9678,0.31203
0.97091,0.3125
0.97402,0.31298
0.9771,0.31345
0.98031,0.31389
0.98343,0.31434
0.98654,0.3148
0.98972,0.31523
0.99284,0.31568
0.99595,0.31613
0.99907,0.31657
1.0022,0.31701
1.0054,0.31742
1.0085,0.31785
1.0116,0.31828
1.0148,0.3187
1.0179,0.31913
1.0211,0.31953
1.0243,0.31993
1.0274,0.32035
1.0306,0.32075
1.0338,0.32114
1.0369,0.32154
1.0401,0.32193
1.0433,0.32231
1.0465,0.32269
1.0498,0.32305
1.053,0.32341
1.0562,0.32379
1.0594,0.32414
1.0626,0.32453
1.0658,0.32489
1.0689,0.32526
1.0721,0.32562
1.0754,0.32597
1.0787,0.3263
1.0818,0.32666
1.0851,0.32698
1.0884,0.32732
1.0915,0.32768
1.0948,0.32801
1.098,0.32835
1.1012,0.32868
1.1045,0.32898
1.1078,0.3293
1.111,0.32962
1.1142,0.32995
1.1175,0.33025
1.1208,0.33056
1.124,0.33086
1.1274,0.33114
1.1306,0.33146
1.1339,0.33174
1.1372,0.33204
1.1404,0.33233
1.1437,0.33262
1.147,0.3329
1.1503,0.33318
1.1536,0.33345
1.157,0.3337
1.1603,0.33398
1.1636,0.33423
1.1669,0.3345
1.1703,0.33476
1.1736,0.33501
1.177,0.33526
1.1803,0.33551
1.1836,0.33576
1.1869,0.33602
1.1903,0.33625
1.1936,0.33647
1.197,0.33671
1.2002,0.33697
1.2035,0.33721
1.2069,0.33744
1.2102,0.33767
1.2135,0.33791
1.2169,0.33812
1.2202,0.33835
1.2235,0.33856
1.2268,0.33878
1.2302,0.33898
1.2334,0.3392
1.2368,0.33941
1.2401,0.33961
1.2434,0.33981
1.2467,0.34002
1.25,0.34021
1.2534,0.34041
1.2567,0.34059
1.2601,0.34075
1.2635,0.3409
1.2668,0.34102
1.2701,0.34117
1.2735,0.34131
1.2768,0.34146
1.2801,0.34155
1.2834,0.34164
1.2868,0.34173

==> Data/F_Rate_vs_ell_L_6_SNR_-4.csv <==
1.195,0.10433
1.19,0.10432
1.1799,0.10418
1.1747,0.1041
1.1697,0.104
1.1646,0.1039
1.1544,0.10366
1.1493,0.10354
1.1442,0.10341
1.129,0.103
1.1239,0.10285
1.1189,0.10269
1.0986,0.10205
1.0936,0.10188
1.0834,0.10154
1.0583,0.10063
1.0482,0.10025
1.0432,0.10006
1.0331,0.099666
1.018,0.099061
0.99772,0.098229
0.99269,0.098011
0.96244,0.096651
0.95221,0.09619
0.93179,0.095238
0.91651,0.094491
0.91139,0.09424
0.90624,0.093988
0.88021,0.092706
0.86438,0.091924
0.85909,0.091659
0.78297,0.087789
0.77739,0.087499
0.76619,0.086911
0.75496,0.086309
0.74933,0.086004
0.73798,0.085388
0.72098,0.084426
0.70962,0.083761
0.70397,0.083417
0.69831,0.08307
0.69261,0.08272
0.68692,0.082364
0.6812,0.082005
0.67552,0.081636
0.66418,0.080876
0.65292,0.080079
0.64181,0.079237
0.63088,0.078341
0.62538,0.077887
0.61456,0.07693
0.60931,0.076419
0.60413,0.07589
0.59891,0.075357
0.59374,0.074809
0.58856,0.074252
0.5835,0.07367
0.57844,0.073078
0.57355,0.072453
0.56866,0.071819
0.56391,0.071155
0.55922,0.070472
0.55451,0.069781
0.54995,0.069059
0.54542,0.06832
0.54095,0.067563
0.5366,0.066778
0.53224,0.06598
0.528,0.065156
0.51981,0.06343
0.51591,0.062522
0.5121,0.061591
0.5084,0.060633
0.50478,0.05965
0.50127,0.058641
0.4978,0.057612
0.49442,0.05656
0.49116,0.055478
0.48804,0.054368
0.47852,0.050964
0.47537,0.049797
0.47235,0.048601
0.46945,0.047377
0.46669,0.046125
0.46408,0.044843
0.46155,0.043539
0.45918,0.042206
0.45687,0.040854
0.45468,0.039477
0.4527,0.03807
0.45076,0.036646
0.4489,0.035205
0.44724,0.033736
0.44566,0.032251
0.44418,0.030748
0.44275,0.029231
0.44141,0.027699
0.4402,0.02615
0.43907,0.024588
0.43801,0.023015
0.43705,0.021429
0.43616,0.019832
0.43536,0.018226
0.43461,0.016611
0.43313,0.013365
0.43247,0.011732
0.43188,0.010094
0.43136,0.0084548
0.42869,4.5297e-06


==> Data/F_Rate_vs_ell_L_6_SNR_2.csv <==
0.42844,1.6688e-06
0.42844,4.5324e-06
0.42844,1.2292e-05
0.42845,3.3202e-05
0.42845,8.8755e-05
0.42845,0.00023104
0.42845,0.00056585
0.42846,0.001236
0.42847,0.0023065
0.42847,0.0036873
0.42848,0.0052366
0.42848,0.0068595
0.42848,0.0085115
0.42849,0.010174
0.42849,0.011841
0.4285,0.01351
0.42851,0.015178
0.42852,0.016847
0.42853,0.018516
0.42854,0.020185
0.42855,0.021853
0.42856,0.023522
0.42858,0.02519
0.42859,0.026858
0.42861,0.028527
0.42862,0.030195
0.42864,0.031862
0.42865,0.03353
0.42866,0.035198
0.42868,0.036866
0.42869,0.038533
0.42871,0.0402
0.42873,0.041867
0.42875,0.043533
0.42878,0.045199
0.4288,0.046864
0.42882,0.04853
0.42884,0.050196
0.42887,0.051861
0.42889,0.053525
0.42892,0.05519
0.42895,0.056853
0.42899,0.058517
0.42901,0.06018
0.42905,0.061843
0.42908,0.063505
0.42911,0.065168
0.42914,0.06683
0.42918,0.06849
0.42922,0.07015
0.42926,0.07181
0.42931,0.073469
0.42935,0.075127
0.4294,0.076785
0.42945,0.078442
0.42951,0.080097
0.42956,0.081753
0.42962,0.083406
0.42968,0.085059
0.42974,0.086712
0.4298,0.088364
0.42986,0.090015
0.42993,0.091664
0.43,0.093313
0.43009,0.094958
0.43018,0.096601
0.43026,0.098245
0.43035,0.099887
0.43045,0.10153
0.43055,0.10316
0.43065,0.1048
0.43075,0.10644
0.43087,0.10807
0.43098,0.1097
0.4311,0.11133
0.43123,0.11295
0.43135,0.11458
0.43148,0.1162
0.43162,0.11782
0.43178,0.11944
0.43192,0.12105
0.43208,0.12267
0.43223,0.12428
0.43238,0.12589
0.43255,0.12749
0.43271,0.1291
0.43289,0.1307
0.43307,0.13229
0.43326,0.13389
0.43345,0.13548
0.43365,0.13707
0.43386,0.13865
0.43407,0.14023
0.43428,0.14181
0.43454,0.14337
0.43478,0.14494
0.43502,0.1465
0.43527,0.14806
0.43555,0.14961
0.43581,0.15116
0.43608,0.15271
0.43638,0.15424
0.43667,0.15578
0.437,0.1573
0.43732,0.15881
0.43765,0.16033
0.43797,0.16185
0.43832,0.16335
0.43869,0.16484
0.43905,0.16634
0.43941,0.16783
0.43978,0.16931
0.44019,0.17078
0.44058,0.17225
0.441,0.17371
0.44141,0.17517
0.44185,0.17661
0.44233,0.17804
0.4428,0.17947
0.44329,0.18088
0.44377,0.1823
0.44428,0.1837
0.44481,0.18509
0.44533,0.18648
0.4459,0.18785
0.44646,0.18921
0.44705,0.19056
0.44765,0.19191
0.44824,0.19325
0.44887,0.19457
0.44951,0.19588
0.45019,0.19718
0.45087,0.19847
0.45157,0.19974
0.45228,0.20101
0.45299,0.20227
0.45372,0.20353
0.45446,0.20477
0.45523,0.20599
0.45602,0.20721
0.45682,0.20841
0.45761,0.20961
0.45841,0.21081
0.45925,0.21198
0.46012,0.21313
0.46101,0.21427
0.46194,0.21539
0.46282,0.21653
0.46374,0.21764
0.46465,0.21875
0.46566,0.21981
0.46668,0.22087
0.4677,0.22192
0.46875,0.22294
0.46981,0.22396
0.47084,0.22499
0.47194,0.22598
0.4731,0.22694
0.47421,0.22792
0.47534,0.22888
0.47651,0.22982
0.47771,0.23074
0.47893,0.23165
0.4802,0.23252
0.48143,0.23341
0.48269,0.23429
0.48397,0.23515
0.48528,0.23599
0.48659,0.23682
0.48798,0.23761
0.48936,0.2384
0.49079,0.23917
0.49223,0.23992
0.49363,0.24069
0.49507,0.24143
0.49654,0.24216
0.49808,0.24285
0.49955,0.24356
0.50113,0.24422
0.50273,0.24487
0.50433,0.24551
0.50595,0.24614
0.50759,0.24675
0.50925,0.24735
0.51091,0.24795
0.51258,0.24854
0.51428,0.24911
0.51604,0.24964
0.51783,0.25016
0.51963,0.25068
0.52141,0.25119
0.52328,0.25166
0.52509,0.25216
0.52695,0.25262
0.52882,0.25308
0.53069,0.25353
0.53257,0.25398
0.53449,0.25441
0.53641,0.25483
0.53836,0.25524
0.54037,0.25561
0.54242,0.25597
0.54446,0.25632
0.54651,0.25667
0.54857,0.25701
0.5507,0.25731
0.55284,0.25761
0.55492,0.25794
0.55709,0.25821
0.55922,0.25851
0.56141,0.25878
0.56359,0.25904
0.5658,0.2593
0.56801,0.25955
0.57025,0.25978
0.57245,0.26003
0.5747,0.26026
0.57703,0.26045
0.57934,0.26064
0.58167,0.26083
0.58398,0.26102
0.58631,0.26121
0.58862,0.2614
0.59094,0.26158
0.59329,0.26175
0.59566,0.26191
0.59806,0.26205
0.60049,0.26219
0.60288,0.26233
0.60528,0.26247
0.60762,0.26264
0.61006,0.26276
0.61246,0.2629
0.61489,0.26303
0.6174,0.26311
0.61989,0.26321
0.62238,0.26331
0.62489,0.26339
0.62735,0.26351
0.62986,0.26359
0.63232,0.2637
0.63482,0.26378
0.63731,0.26387
0.63981,0.26396
0.64235,0.26403
0.64477,0.26415
0.64729,0.26423
0.64978,0.26431
0.65231,0.26439
0.65479,0.26448
0.65731,0.26455
0.6598,0.26464
0.66229,0.26472
0.66484,0.26478
0.66734,0.26486
0.66989,0.26492
0.67242,0.26499
0.67493,0.26506
0.67745,0.26514
0.67997,0.2652
0.68243,0.2653
0.68493,0.26537
0.68743,0.26545
0.68994,0.26552
0.69246,0.26558
0.69499,0.26565
0.69749,0.26572
0.69994,0.26581
0.70243,0.26589
0.70489,0.26598
0.70733,0.26607
0.70976,0.26617
0.71218,0.26627
0.71464,0.26635
0.71709,0.26644
0.71947,0.26655
0.72188,0.26665
0.72429,0.26675
0.72666,0.26687
0.7291,0.26695
0.73143,0.26708
0.73377,0.26721
0.73611,0.26733
0.73843,0.26746
0.74072,0.2676
0.74304,0.26772
0.74533,0.26786
0.74761,0.268
0.74991,0.26813
0.75215,0.26829
0.75439,0.26844
0.75669,0.26857
0.75894,0.26871
0.76113,0.26888
0.76338,0.26902
0.76556,0.26919
0.76769,0.26938
0.76988,0.26954
0.772,0.26973
0.77413,0.26991
0.77623,0.2701
0.77834,0.27029
0.78041,0.27049
0.78251,0.27068
0.78453,0.27089
0.78658,0.27109
0.78857,0.27132
0.79061,0.27152
0.79258,0.27175
0.79458,0.27196
0.79652,0.2722
0.79843,0.27245
0.80036,0.27268
0.80233,0.2729
0.80421,0.27316
0.8061,0.2734
0.80799,0.27365
0.80987,0.2739
0.81172,0.27415
0.81354,0.27442
0.8154,0.27467
0.81723,0.27493
0.81902,0.2752
0.8208,0.27548
0.82259,0.27575
0.82431,0.27604
0.82604,0.27633
0.82775,0.27662
0.82942,0.27693
0.83111,0.27722
0.83276,0.27753
0.83441,0.27784
0.83604,0.27816
0.83768,0.27847
0.83928,0.27879
0.84095,0.27908
0.84257,0.2794
0.84419,0.27971
0.84573,0.28004
0.84732,0.28036
0.8489,0.28068
0.85043,0.28102
0.85194,0.28136
0.85343,0.28171
0.85494,0.28205
0.85644,0.28239
0.85794,0.28273
0.85948,0.28305
0.86096,0.2834
0.86243,0.28374
0.86388,0.2841
0.86534,0.28445
0.86681,0.28479
0.86823,0.28515
0.8696,0.28552
0.87099,0.28588
0.87242,0.28624
0.87385,0.28659
0.87523,0.28695
0.87662,0.28731
0.87799,0.28768
0.87934,0.28805
0.88069,0.28842
0.88207,0.28878
0.88343,0.28915
0.88477,0.28952
0.88614,0.28988
0.88751,0.29023
0.88888,0.29059
0.89021,0.29096
0.89154,0.29133
0.89287,0.2917
0.89422,0.29206
0.8955,0.29244
0.89683,0.2928
0.89812,0.29318
0.89943,0.29355
0.90075,0.29391
0.90207,0.29428
0.9034,0.29463
0.90472,0.29499
0.90606,0.29535
0.90741,0.2957
0.90875,0.29605
0.91007,0.2964
0.91141,0.29675
0.9127,0.29712
0.91401,0.29747
0.91535,0.29782
0.91666,0.29818
0.91801,0.29852
0.91933,0.29886
0.92068,0.2992
0.92202,0.29954
0.9234,0.29987
0.92474,0.30021
0.92613,0.30053
0.92751,0.30086
0.92888,0.30118
0.9302,0.30152
0.93153,0.30186
0.93289,0.30219
0.93425,0.30251
0.93562,0.30283
0.93704,0.30314
0.93845,0.30345
0.93982,0.30377
0.94118,0.30409
0.94257,0.3044
0.944,0.30469
0.94547,0.30498
0.94689,0.30527
0.94832,0.30557
0.94981,0.30584
0.95126,0.30613
0.95267,0.30642
0.9541,0.30671
0.95549,0.30702
0.95695,0.3073
0.95839,0.30758
0.95984,0.30786
0.96128,0.30815
0.96278,0.30841
0.96425,0.30868
0.96569,0.30896
0.96722,0.30921
0.96874,0.30947
0.97025,0.30972
0.97181,0.30996
0.97335,0.3102
0.97488,0.31045
0.97646,0.31068
0.978,0.31092
0.97956,0.31116
0.98113,0.31139
0.98264,0.31164
0.98422,0.31187
0.98582,0.31209
0.98744,0.3123
0.98904,0.31251
0.99072,0.31271
0.99235,0.31292
0.99401,0.31311
0.99569,0.3133
0.99735,0.3135
0.99902,0.31369
1.0007,0.31389
1.0023,0.31408
1.004,0.31427
1.0057,0.31445
1.0074,0.31463
1.0092,0.31479
1.0108,0.31498
1.0126,0.31514
1.0143,0.31532
1.016,0.31548
1.0178,0.31564
1.0196,0.31579
1.0213,0.31596
1.0231,0.3161
1.0248,0.31626
1.0266,0.3164
1.0284,0.31655
1.0302,0.31669
1.032,0.31684
1.0338,0.31698
1.0356,0.31712
1.0374,0.31726
1.0392,0.31738
1.0411,0.31751
1.0429,0.31764
1.0447,0.31776
1.0466,0.31789
1.0485,0.318
1.0503,0.31812
1.0522,0.31824
1.054,0.31837
1.0559,0.31848
1.0577,0.3186
1.0596,0.31871
1.0615,0.31881
1.0634,0.31891
1.0653,0.31902
1.0672,0.31913
1.0691,0.31923
1.071,0.31932
1.0729,0.31942
1.0748,0.31952
1.0767,0.31962
1.0787,0.31971
1.0806,0.31978
1.0826,0.31988
1.0845,0.31998
1.0864,0.32006
1.0884,0.32015
1.0903,0.32023
1.0922,0.32033
1.0941,0.32042
1.0961,0.32049
1.0981,0.32057
1.1,0.32066
1.102,0.32073
1.1039,0.32082
1.1059,0.3209
1.1078,0.32097
1.1098,0.32105
1.1118,0.32113
1.1137,0.32121
1.1157,0.32128
1.1176,0.32136
1.1196,0.32143
1.1216,0.3215
1.1235,0.32158
1.1255,0.32164
1.1276,0.3217
1.1295,0.32179
1.1314,0.32187
1.1334,0.32194
1.1354,0.322
1.1373,0.32208
1.1393,0.32214
1.1413,0.32222
1.1432,0.3223
1.1452,0.32238
1.1471,0.32246
1.149,0.32254
1.151,0.32261
1.153,0.32268
1.1549,0.32275
1.1568,0.32284
1.1588,0.3229
1.1607,0.323
1.1627,0.32306
1.1646,0.32314
1.1666,0.32321
1.1685,0.32328
1.1705,0.32335
1.1724,0.32343
1.1743,0.32352
1.1762,0.3236
1.1781,0.32369
1.18,0.32377
1.1819,0.32385
1.1838,0.32393
1.1857,0.32401
1.1877,0.32409
1.1896,0.32417
1.1915,0.32426
1.1934,0.32433
1.1953,0.32441
1.1972,0.32449
1.1992,0.32457
1.201,0.32465
1.2029,0.32475
1.2047,0.32485
1.2067,0.32491
1.2086,0.32499
1.2104,0.32508
1.2124,0.32516
1.2142,0.32525
1.2161,0.32534
1.2179,0.32543
1.2198,0.32551
1.2218,0.32558
1.2237,0.32566
1.2256,0.32575
1.2274,0.32584
1.2292,0.32593
1.2311,0.32602
1.233,0.32611
1.2348,0.32621
1.2366,0.3263
1.2385,0.32639
1.2403,0.32649
1.2421,0.32658
1.2439,0.32669
1.2457,0.32679
1.2475,0.32688
1.2493,0.327
1.2511,0.3271
1.2529,0.3272
1.2547,0.32731
1.2565,0.32741
1.2583,0.3275
1.2601,0.32761
1.2619,0.3277
1.2637,0.32781
1.2654,0.32792
1.2672,0.32801
1.269,0.32811
1.2708,0.32822
1.2725,0.32833
1.2744,0.32842
1.2762,0.32852
1.2779,0.32864
1.2796,0.32875
1.2814,0.32885
1.2831,0.32897
1.2848,0.32908
1.2866,0.32918
1.2883,0.32929
1.2901,0.32941
1.2918,0.32952
1.2935,0.32963
1.2953,0.32973
1.297,0.32985
1.2987,0.32996
1.3005,0.33007
1.3021,0.3302
1.3038,0.33032
1.3056,0.33042
1.3073,0.33054
1.309,0.33065
1.3107,0.33077
1.3124,0.33089
1.3141,0.331
1.3157,0.33113
1.3174,0.33126
1.319,0.33139
1.3207,0.3315
1.3224,0.33162
1.3241,0.33174
1.3258,0.33186
1.3274,0.33199
1.3291,0.33211
1.3307,0.33223
1.3324,0.33236
1.334,0.33248
1.3357,0.3326
1.3374,0.33272
1.339,0.33284
1.3407,0.33295
1.3424,0.33308
1.344,0.3332
1.3457,0.33332
1.3473,0.33345
1.3489,0.33358
1.3506,0.33369
1.3523,0.33381
1.3539,0.33393
1.3556,0.33405
1.3572,0.33417
1.3588,0.33429
1.3605,0.33441
1.3621,0.33453
1.3638,0.33465
1.3655,0.33476
1.3671,0.33488
1.3687,0.335
1.3704,0.33511
1.372,0.33523
1.3737,0.33535
1.3753,0.33547
1.377,0.33559
1.3786,0.33571
1.3802,0.33584
1.3818,0.33595
1.3835,0.33606
1.3852,0.33616
1.3869,0.33628
1.3885,0.3364
1.3901,0.33652
1.3917,0.33664
1.3934,0.33676
1.395,0.33688
1.3966,0.33699
1.3983,0.3371
1.4,0.33721
1.4016,0.33732
1.4032,0.33744
1.4048,0.33755
1.4065,0.33766
1.4081,0.33778
1.4098,0.33789
1.4114,0.338
1.4131,0.33811
1.4147,0.33821
1.4164,0.33832
1.4181,0.33842
1.4197,0.33853
1.4214,0.33864
1.423,0.33875
1.4247,0.33886
1.4263,0.33896
1.428,0.33905
1.4297,0.33916
1.4313,0.33926
1.433,0.33935
1.4347,0.33945
1.4364,0.33954
1.4381,0.33965
1.4397,0.33975
1.4414,0.33984
1.4431,0.33993
1.4448,0.34003
1.4466,0.34011
1.4482,0.3402
1.4499,0.34029
1.4516,0.34038
1.4533,0.34047
1.455,0.34056
1.4567,0.34065
1.4584,0.34075
1.4601,0.34083
1.4618,0.34091
1.4635,0.341
1.4652,0.34108
1.4669,0.34118
1.4686,0.34126
1.4703,0.34134
1.472,0.34143
1.4737,0.34151
1.4754,0.34158
1.4772,0.34166
1.4789,0.34174
1.4805,0.34183
1.4822,0.3419
1.484,0.34198
1.4857,0.34205
1.4874,0.34213
1.4892,0.3422
1.4909,0.34227
1.4926,0.34234
1.4943,0.3424
1.496,0.34248
1.4978,0.34254
1.4995,0.34262
1.5012,0.34269
1.5029,0.34275
1.5047,0.34281
1.5064,0.34285
1.5081,0.34293
1.5099,0.34297
1.5117,0.34303
1.5134,0.34308
1.5152,0.34312
1.5169,0.34316
1.5187,0.3432
1.5205,0.34323
1.5222,0.34326
1.524,0.34328
1.5259,0.34328
1.5276,0.3433
1.5294,0.3433
1.5311,0.3433
1.5329,0.34328
1.5347,0.34325
1.5364,0.34323
1.5382,0.34313
1.5399,0.34294
1.5417,0.34159
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN
NaN,NaN


==> Data/F_SP_EbN0_vs_ell_L_2.csv <==
0.43705,12.899
0.43661,12.895
0.43578,12.887
0.43747,12.403
0.43945,11.923
0.44217,11.45
0.44534,10.981
0.44925,10.519
0.45391,10.064
0.45968,9.6185
0.46657,9.1831
0.47489,8.7599
0.48463,8.348
0.49658,7.9538
0.51038,7.5729
0.52738,7.2151
0.54638,6.8689
0.56909,6.5457
0.5964,6.2493
0.6278,5.9722
0.66517,5.7232
0.70731,5.49
0.7584,5.2929
0.81904,5.127
0.88863,4.9812
0.97147,4.8682
1.0642,4.7643
1.1698,4.675
1.2956,4.6186
1.3693,4.609
1.4515,4.612
1.5445,4.6318
1.6596,4.6941
1.9619,4.9206
2.2299,5.4769
2.4828,6.4433
2.5949,6.8851
2.7013,7.3096
2.8525,8.0462
2.9982,8.7626
3.1444,9.4693
3.2581,10.124
3.3871,10.792
3.4762,11.405
3.5889,12.044
3.6716,12.642
3.7595,13.245
3.8453,13.843
3.9382,14.447
4.005,15.02
4.0766,15.597
4.1535,16.178
4.2233,16.75
4.308,17.337
4.3729,17.902
4.4421,18.47
4.5197,19.045
4.5886,19.611
4.6467,20.165
4.7211,20.734
4.7973,21.304
4.9341,22.426
4.9928,22.977
5.0473,23.525
5.0473,23.525
5.0448,23.522
5.0297,23.509


==> Data/F_SP_EbN0_vs_ell_L_3.csv <==
0.42903,14.58
0.42929,14.082
0.42952,13.585
0.43001,13.09
0.43052,12.595
0.43146,12.104
0.43246,11.614
0.43378,11.128
0.43585,10.648
0.43818,10.171
0.44152,9.7043
0.44572,9.2455
0.45128,8.7993
0.45825,8.3659
0.46696,7.9476
0.47811,7.5501
0.49188,7.1735
0.50942,6.8256
0.5308,6.5041
0.55567,6.203
0.58739,5.9441
0.62514,5.7146
0.67081,5.5208
0.72223,5.3416
0.78348,5.1951
0.85446,5.0717
0.94016,4.9869
0.98959,4.9594
1.0455,4.948
1.1088,4.9532
1.1907,5.0129
1.2839,5.0901
1.3994,5.2141
1.5527,5.6657
1.8068,7.074
1.9653,8.189
2.0666,8.9073
2.1604,9.6002
2.2453,10.268
2.3234,10.916
2.3964,11.55
2.4587,12.162
2.5195,12.768
2.6936,14.558
2.7461,15.142
2.991,18.013
3.0818,19.143


==> Data/F_SP_EbN0_vs_ell_L_5.csv <==
0.42841,16.792
0.42841,16.792
0.42841,16.792
0.42841,16.292
0.42841,15.792
0.42841,15.292
0.42843,14.792
0.42844,14.292
0.42848,13.793
0.42853,13.293
0.42861,12.794
0.42875,12.295
0.42896,11.797
0.4293,11.301
0.42986,10.807
0.43067,10.315
0.43209,9.8291
0.43401,9.3483
0.43686,8.8767
0.44121,8.4198
0.44736,7.9799
0.4555,7.5582
0.46683,7.1649
0.48225,6.806
0.50257,6.4853
0.52807,6.2002
0.56078,5.9612
0.60098,5.7619
0.65153,5.6126
0.6817,5.5592
0.71508,5.5169
0.754,5.497
0.85787,5.5575
0.91847,5.854
0.99839,6.2163
1.0567,6.463
1.121,6.9693
1.1548,7.3485
1.1962,7.7513
1.2338,8.1356
1.2602,8.4778
1.3249,9.1951
1.3807,9.8743
1.4336,10.537
1.4723,11.153
1.5238,11.803
1.5609,12.407
1.5974,13.008
1.6318,13.6
1.6651,14.188
1.7037,14.787
1.7331,15.362
1.7594,15.927
1.7885,16.498
1.8201,17.074
1.8504,17.646
1.8766,18.207
1.904,18.77
1.931,19.331
1.961,19.898
1.9878,20.457
2.0192,21.025
2.0452,21.581
2.0738,22.141
2.1034,22.702
2.1287,23.254


==> Data/F_SP_EbN0_vs_ell_L_6.csv <==
0.42841,15.084
0.42841,14.584
0.42842,14.084
0.42843,13.584
0.42846,13.084
0.4285,12.585
0.42859,12.086
0.42872,11.587
0.429,11.09
0.42946,10.594
0.43014,10.101
0.43127,9.6127
0.43322,9.1322
0.43614,8.6614
0.44029,8.2025
0.44676,7.7659
0.45618,7.3565
0.46915,6.9782
0.48693,6.6398
0.51096,6.349
0.54128,6.0993
0.5814,5.9098
0.60511,5.8335
0.63255,5.7761
0.66483,5.7423
0.7497,5.764
0.90857,6.5987
0.96301,7.1014
0.99891,7.5104
1.092,8.6475
1.1859,10.006
1.2665,11.291
1.3397,12.535
1.4537,14.89
1.6777,20.012
1.7007,20.571
1.7646,22.232
1.7813,22.773
1.8119,23.846
1.8656,25.973
1.8752,26.996


==> Data/NF_CDF_L2_SNR_-2.csv <==
0,0
0.2142,0
0.4284,0
0.6426,0
0.8568,1
1.071,1
1.2852,1
1.4994,1
1.7136,1
1.9278,1
2.142,1
2.3562,1
2.5704,1
2.7846,1
2.9988,1
3.213,1


==> Data/NF_CDF_L2_SNR_-5.csv <==
0,0
0.2142,0
0.4284,0
0.6426,0
0.8568,0
1.071,0
1.2852,1
1.4994,1
1.7136,1
1.9278,1
2.142,1
2.3562,1
2.5704,1
2.7846,1
2.9988,1
3.213,1


==> Data/NF_EbN0_vs_ell_L_1.csv <==
0.4284,33.687
0.4284,32.437
0.4284,31.812
0.4284,31.187
0.4284,30.562
1.8088,12.521
3.1892,10.263
4.5696,9.6249
5.95,9.2018
8.7108,9.1977
12.852,9.3961


==> Data/NF_EbN0_vs_ell_L_2.csv <==
0.2142,17.75
0.4284,12.323
0.6426,10.021
1.071,9.1146
1.7136,8.3433
3.213,8.8858


==> Data/NF_EbN0_vs_ell_L_3.csv <==
0.2142,14.198
0.4284,10.021
0.6426,8.9695
0.8568,8.6564
1.4994,8.2743
2.142,8.8858


==> Data/NF_EbN0_vs_ell_L_5.csv <==
0.2142,10.792
0.4284,9.1146
0.6426,8.688
0.8568,8.3749
1.071,8.4065
1.2852,8.8858


==> Data/NF_EbN0_vs_ell_L_6.csv <==
0.2142,10.021
0.4284,8.9689
0.6426,8.5423
1.071,8.8858


==> Data/NF_Rate_vs_ell_L_1_SNR_-2.csv <==
12.852,0.24738
11.567,0.23808
10.282,0.22707
8.9964,0.21292
7.7112,0.19672
7.2828,0.19115
6.8544,0.18433
6.426,0.17653
5.5692,0.15892
5.1408,0.14958
4.7124,0.13931
4.284,0.12671
0.4284,6.7048e-07
0.4284,8.2769e-08
0.4284,3.7789e-09


==> Data/NF_Rate_vs_ell_L_1_SNR_-4.csv <==
12.852,0.15541
8.7108,0.12541
7.3304,0.11133
4.5696,0.06753
0.4284,2.9216e-07
0.4284,3.5584e-08
0.4284,8.8972e-10
0.4284,5.0201e-13
0.4284,0


==> Data/NF_Rate_vs_ell_L_2.csv <==
6.426,0.61166
5.0932,0.56563
4.4268,0.54222
3.7604,0.51216
3.094,0.47003
2.4276,0.41565
1.7612,0.33205
1.0948,0.19173
0.4284,0.00023647
0.4284,5.5534e-05
0.4284,1.1991e-06


==> Data/NF_Rate_vs_ell_L_2_SNR_-2.csv <==
3.213,0.22827
2.9988,0.22192
2.7846,0.21417
2.5704,0.20578
2.3562,0.19956
2.142,0.18789
1.9278,0.17825
1.7136,0.1641
1.4994,0.14996
1.2852,0.13042
1.071,0.11021
0.8568,0.082954
0.6426,0.046684
0.4284,0.0060745
0.2142,1.7445e-05

==> Data/NF_Rate_vs_ell_L_2_SNR_-4.csv <==
6.426,0.15546
4.4268,0.12639
3.7604,0.11151
3.094,0.096093
2.4276,0.074568
0.4284,8.3255e-07
0.4284,1.5845e-07
0.4284,4.364e-09
0.4284,1.3851e-12


==> Data/NF_Rate_vs_ell_L_2_SNR_2.csv <==
6.426,0.61166
5.0932,0.56563
4.4268,0.54222
3.7604,0.51216
3.094,0.47003
2.4276,0.41565
1.7612,0.33205
1.0948,0.19173
0.4284,0.00023647
0.4284,5.5534e-05
0.4284,1.1991e-06


==> Data/NF_Rate_vs_ell_L_3.csv <==
4.284,0.60967
3.8556,0.59228
3.4272,0.57201
2.9988,0.54537
2.5704,0.51531
2.142,0.48015
1.7136,0.42771
1.2852,0.3522
0.8568,0.23516
0.4284,0.040015
0.4284,0.037741
0.4284,0.032583


==> Data/NF_Rate_vs_ell_L_3_SNR_-2.csv <==
2.142,0.22827
1.9278,0.21871
1.7136,0.20636
1.4994,0.19328
1.2852,0.17785
1.071,0.15604
0.8568,0.13104
0.6426,0.096201
0.6426,0.09289
0.4284,0.046862
0.2142,0.00022528

==> Data/NF_Rate_vs_ell_L_3_SNR_-4.csv <==
4.284,0.15541
3.8556,0.14767
3.4272,0.13926
2.9988,0.12964
2.5704,0.11686
2.142,0.10082
1.7136,0.082563
1.2852,0.05853
0.4284,1.7393e-05
0.4284,3.6613e-06
0.4284,1.6359e-07
0.4284,6.9749e-11


==> Data/NF_Rate_vs_ell_L_3_SNR_2.csv <==
4.284,0.60967
3.8556,0.59228
3.4272,0.57201
2.9988,0.54537
2.5704,0.51531
2.142,0.48015
1.7136,0.42771
1.2852,0.3522
0.8568,0.23516
0.4284,0.040015
0.4284,0.037741
0.4284,0.032583


==> Data/NF_Rate_vs_ell_L_4.csv <==
2.9988,0.59473
2.7132,0.57644
2.142,0.53638
1.8564,0.50168
1.5708,0.46282
1.2852,0.42094
0.9996,0.34036
0.714,0.22092
0.4284,0.096547
0.4284,0.095199
0.4284,0.087392


==> Data/NF_Rate_vs_ell_L_5.csv <==
2.5704,0.60368
2.0944,0.56701
1.6184,0.51309
1.3804,0.4858
1.1424,0.43717
0.9044,0.36311
0.6664,0.26393
0.4284,0.15719
0.4284,0.14509
0.4284,0.13499


==> Data/NF_Rate_vs_ell_L_5_SNR_-2.csv <==
1.2852,0.22799
1.071,0.21086
0.8568,0.18894
0.6426,0.15574
0.4284,0.10875
0.4284,0.10666
0.2142,0.032912

==> Data/NF_Rate_vs_ell_L_5_SNR_-4.csv <==
2.5704,0.15532
2.3324,0.14809
1.8564,0.12973
1.3804,0.10805
1.1424,0.089236
0.9044,0.067699
0.4284,0.013203
0.4284,0.011924
0.4284,0.010051
0.4284,0.00047083


==> Data/NF_Rate_vs_ell_L_5_SNR_2.csv <==
2.5704,0.60368
2.0944,0.56701
1.6184,0.51309
1.3804,0.4858
1.1424,0.43717
0.9044,0.36311
0.6664,0.26393
0.4284,0.15719
0.4284,0.14509
0.4284,0.13499


==> Data/NF_Rate_vs_ell_L_6.csv <==
2.142,0.60376
1.5708,0.54486
1.3804,0.51832
1.19,0.47734
0.8092,0.3849
0.4284,0.20478


==> Data/NF_Rate_vs_ell_L_6_SNR_-2.csv <==
1.071,0.23231
0.8568,0.21073
0.6426,0.18297
0.4284,0.13704
0.4284,0.13486
0.2142,0.053543

==> Data/NF_Rate_vs_ell_L_6_SNR_-2_large_ell.csv <==
8.568,0.15666
7.7112,0.154
6.8544,0.15105
5.9976,0.14738
5.1408,0.14261
4.284,0.13691
3.4272,0.12919
2.5704,0.11725


==> Data/NF_Rate_vs_ell_L_6_SNR_-4.csv <==
2.142,0.15541
1.5708,0.13382
1.3804,0.1208
1.19,0.10647
0.8092,0.075112
0.4284,0.025524
0.4284,0.024787
0.4284,0.02346
0.4284,0.01437


==> Data/NF_Rate_vs_ell_L_6_SNR_2.csv <==
2.142,0.60376
1.5708,0.54486
1.3804,0.51832
1.19,0.47734
0.8092,0.3849
0.4284,0.20478
0.4284,0.18669
0.4284,0.1836


==> Data/NF_SNR_vs_ell_L_1.csv <==
12.852,-7.8125
0.4284,26.875
0.4284,25.625
0.4284,25
0.4284,24.375
0.4284,23.75
1.8088,-0.3125
3.1892,-5
4.5696,-7.1875
5.95,-8.75
8.7108,-10.625
12.852,-12.188
12.852,-11.562
12.852,-10.312


==> Data/NF_SNR_vs_ell_L_2.csv <==
6.426,-7.8125
0.4284,10.625
0.4284,9.375
0.4284,8.75
0.4284,8.125
1.0948,-2.8125
1.7612,-5.625
2.4276,-7.8125
3.094,-8.75
4.4268,-10.625
6.426,-12.188
6.426,-11.562
6.426,-10.312


==> Data/NF_SNR_vs_ell_L_3.csv <==
4.284,-7.8125
0.4284,3.75
0.4284,3.125
0.4284,2.5
0.8568,-4.0625
1.2852,-6.875
1.7136,-8.4375
2.142,-9.375
3.8556,-11.875
4.284,-12.188
4.284,-11.562
4.284,-10.312


==> Data/NF_SNR_vs_ell_L_5.csv <==
2.5704,-7.8125
0.4284,-0.625
0.4284,-1.25
0.4284,-1.875
0.4284,-2.5
0.6664,-5.3125
0.9044,-7.5
1.6184,-10.312
2.3324,-11.875
2.5704,-12.188
2.5704,-11.562
2.5704,-10.312


==> Data/NF_SNR_vs_ell_L_6.csv <==
2.142,-7.8125
0.4284,-1.875
0.4284,-2.5
0.4284,-3.75
0.6188,-5.9375
0.8092,-7.5
0.9996,-8.4375
1.19,-9.375
1.3804,-10.312
1.9516,-11.875
2.142,-12.188
2.142,-11.562
2.142,-10.312

